Emergence of Collective Behaviors from Local Voronoi Topological Perception

This article addresses how diverse collective behaviors arise from simple and realistic decisions made entirely at the level of each agent's personal space in the sense of the Voronoi diagram. We present a discrete time model in 2D in which individual agents are aware of their local Voronoi environment and may seek static target locations. In particular, agents only communicate directly with their Voronoi neighbors and make decisions based on the geometry of their own Voronoi cells. With two effective control parameters, it is shown numerically to capture a wide range of collective behaviors in different scenarios. Further, we show that the Voronoi topology facilitates the computation of several novel observables for quantifying discrete collective behaviors. These observables are applicable to all agent-based models and to empirical data.

==> plane_data/_data40.csv <==
positionX,positionY,velocityX,velocityY
-11.68081714883255,-15.730945974382049,-0.3889984042612461,0.2289123736649082
-10.85797079495791,-16.200157505058403,-0.3664101305380823,0.19239772387296394
8.527257561646003,-20.14128891327806,-0.6300277910982102,-0.4217179018672208
17.007865799808123,8.76202496893346,1.0674565808166205,-2.5466679298076516
-11.659690656153378,-13.22431739617917,-0.42841526436623695,0.29313357072424506
-3.933968432587647,34.893569401241884,0.7097202323228947,0.26497865048272434
-0.15228059706249641,-20.080094601132927,-0.5916634811892036,-0.09737225325505967
18.912932308926347,0.3463059773875201,0.06608948878946878,-0.3887436328457867
-21.77895958553205,-11.811215193495459,-0.22022759733213013,0.3545298222347776
18.99228741894629,15.64799319267179,0.2977769687688977,-0.3028121281482472
18.51545560253934,-3.6864702974902626,-0.0824088225799157,-0.37892414713110445
19.978229549085196,3.441185202182898,0.06425216222381956,-0.20476094294935282
-14.777991005956972,31.87023405186816,0.5199981115046008,0.4995391115011921
-7.404836341922592,-16.336268310340156,-0.3834584495017291,0.10510041866706518
24.03030907033033,19.49541917182405,0.5939024868874556,-0.5256133774078344
-3.0018451490917055,-17.50686568791462,-0.4296309099461669,0.014563250723442544
-5.353221353479456,-19.996946942849842,-0.46445441512491026,0.06172644519354337
19.879195322239074,-7.965261537026685,-0.20901210696523467,-0.635903179813638
14.522416795198014,19.574845253318863,0.4332144465909829,-0.2860400760974484
-27.16457778860097,-3.1396962159985,-0.17277773843103242,0.6284928759394199
-0.07320775845101313,-19.13034563371789,-0.40582631344504044,-0.0433208767706446
16.54709418651216,-13.068785003468943,-0.26734379305703937,-0.43859714269592365
20.589751964647746,5.298634364786573,0.13610735566757498,-0.3546193667024655
20.22952977225462,1.1956183900760595,0.04439086374907911,-0.31950895535100043
-21.27876755957322,-13.211536751798628,-0.35186350177996,0.47599423345583947
-27.06427996862009,19.191641957099222,0.2510759228565188,0.7080822780501679
21.096363645070756,6.814590625614326,0.15767458849894014,-0.3563643169235564
-14.856624027435803,-15.21988175007416,-0.43672798425124076,0.31987171815140936
19.615136512985714,-6.527039829290005,-0.1251133359453035,-0.4004568344231689
17.94598726449945,16.092583955821418,0.3189938286885519,-0.3169980142210266
15.564996170705056,20.223224784950038,0.4413306345284589,-0.2806358047671532
29.602882004702757,14.181396775335735,0.7210673041983371,-1.0009991409426997
16.70284332879772,12.894055258746679,0.12631763928157055,-0.18049103392927363
-12.245086315338217,-17.790381045508404,-0.4118377740738733,0.24546621808538058
9.367171518395367,-16.55665587725883,-0.4422931156899038,-0.3247598080913531
27.188529207735805,20.83125028931359,0.8368800221658805,-0.6751820426665562
-16.23075259476265,-8.242263391787414,-0.9878910411179902,1.0969702305519136
19.837481228732955,19.318134931326007,0.703642487881731,-0.4937842013708664
15.792840898596197,-11.961147842384019,-0.3788891988761761,-0.6031297725492807
0.7971267877353103,-16.299900913698433,-0.44100065738574945,-0.07816165748065544
24.428791035946762,-22.597609482598603,-0.5384546293959752,-0.9538953447518685
-25.440980216215348,6.471186371042154,-0.015975966415402543,0.7309893370054275
6.229776377998532,-16.819204123652646,-0.2905709665597904,-0.13789890399098328
-19.238934483477724,-8.878058167154961,-0.3327430486087806,0.4506564289243521
12.626159305972015,-10.986889651185312,-0.24605748737051714,-0.28458636923729813
18.411156766475674,-8.127956914867642,-0.20010599459536826,-0.5006605583403649
17.147655871296447,15.384281270271568,0.4072452641898855,-0.4176213151284391
-15.840014915018712,-12.604525794743235,-0.3296198981522302,0.2970867332043531
9.230278412924214,34.70364157937495,0.955502093732836,0.004498682766796045
11.40389551407785,-15.194658903645736,-0.3542638225986591,-0.3148490754082658
20.94458609916546,3.8290903813120973,0.11241368026618984,-0.3510449185597977
-25.349839095943764,2.4574741269103364,-0.062659408093337,0.5264661441451127
-7.8790551443995955,-17.70660667770535,-0.28887708389366507,0.09699397196828327
18.81133357044731,21.614111187708676,0.762449403475743,-0.43639912664120534
13.179677840711085,23.052700095216938,0.5479256226349448,-0.19552063326947028
18.66205356943748,16.571082641560967,0.371214550155988,-0.34046150517527946
16.574913048662626,18.13930962155374,0.4621142571935834,-0.37563640374990637
13.008292412026176,27.52574756096463,0.7840793288047383,-0.15544433506034136
-46.147663119129184,10.83601270936165,0.043562183191755394,1.112499013012992
12.982779785075563,18.861787631368646,0.4148225594588322,-0.27492345097494136
-23.706921158987026,29.04587763897203,0.5093036400915496,0.7849064002542147
4.3549902212463705,-19.395010886044133,-0.5446465304044839,-0.21704019057034238
18.70082979017521,-0.37472158901076075,0.013073591973642782,-0.3094393907843877
-15.159936504679719,26.313532124103858,0.6358920449895247,0.5526322994232213
9.764238348429892,-17.19683872022724,-0.44924645441992533,-0.33537371306990027
1.3309957303753737,34.2445972283849,0.7220459932459192,0.15022141236401979
-11.30701805893318,-19.62851250261941,-0.45172888982023784,0.21172386182620792
-23.944732526338754,-9.292579850768652,-0.25977819299687605,0.47568293120435123
66.36601253030895,-11.919636137923144,0.06826918604193187,-0.7967372431016528
-18.717080288741407,-11.451977380295943,-0.35237604785580573,0.4101371027678927
-29.79764049290338,5.018994372539163,-0.019327809248716292,0.5622418431748658
-22.02241432534233,-13.343956521224106,-0.19636755722195737,0.29463691907166983
-21.0593659474357,-7.280632031730872,-0.21556690304107268,0.33551034726440565
21.864304720892072,6.855834740730642,0.15510265279607657,-0.3443895839068702
21.570566288397092,3.7244903746262747,0.10098781419358141,-0.3332717728846614
20.363343865551883,15.739610518964868,0.46838941723159605,-0.47329729798894055
-23.170609575141334,26.150093999590503,0.39040071639727203,0.6669965497057
18.11435050966761,12.87160048245858,0.2717525504293311,-0.35696449232226324
-8.05822550558402,-16.684052200867246,-0.3714959765973513,0.12862379400629284
3.7119278647580134,-17.948287962429436,-0.331695765058695,-0.11139056941504565
17.93774648642844,-4.107107566297274,-0.10376477654640287,-0.3642251669106817
21.219672267604604,2.348635423486849,0.09525200327628429,-0.3619419899811628
5.930357074682849,-18.83992231716375,-0.49729353899985784,-0.2563877010024733
19.889635606821443,13.789682107786739,0.44820527362816753,-0.5483177452198059
20.903944412240328,-2.376983690680635,-0.027906570829565405,-0.34835914470361684
-36.163898525138556,4.925843946213296,-0.09016576634536538,0.8845527463096146
-26.594505382759348,2.2988560723575047,-0.11868372293536954,0.8330332293018823
-5.536749099784968,-18.130428776366422,-0.4299098446200596,0.08094376777115866
-3.3461436004433716,-32.328208225413455,-1.1472444772195645,-0.24447913753775902
14.660934307300456,20.97128639221957,0.5699922569286742,-0.31794954198184366
22.145837284853233,3.7620675458273825,0.10816919443373771,-0.34835708787529823
20.8057267349288,5.911257533147788,0.14704201435304196,-0.36297801444536415
6.397820054838382,26.339163249908637,0.7336617628640898,0.23300954956691933
15.441383630730526,-16.20315965211863,-0.5472855997716304,-0.7276607503472796
23.646750245629356,2.35752262973618,0.13576104197540634,-0.593526364851255
-3.9452712695123484,-16.942603421491803,-0.4764758686830447,0.03488056617726448
-5.812278832942177,-16.88140473447656,-0.3769626752923988,0.0753962201112656
-20.658150051288366,-9.961034403177893,-0.25210084821123663,0.3975174991386001
-22.273550612149066,-13.962852304448301,-0.3861282849068138,0.5348761963302818
18.798185430707814,38.19748319965889,0.9221279724734985,-0.27537974322753006
23.06620994474139,12.916378748124023,0.8528173774921622,-1.0719940419967233
16.436040383064334,-8.58740057869905,-0.23438589627493206,-0.4710580028139483
18.877115739768712,13.38472276148881,0.1841508448772293,-0.2424958968552448
-27.767826367420284,1.02812418302132,-0.09461916718813124,0.6613982428944214
-4.751486215561551,-17.623049985868843,-0.5568110828640628,0.08319125742969684
-6.657686297880589,-16.35848675489492,-0.38898545647091737,0.08991934355042795
2.141644174837903,-18.99849085433707,-0.36946844341828877,-0.0871861877051825
3.096809047507799,32.17232225263179,0.7604410887153598,0.15988930409676114
-13.160598330801175,-15.99372200618883,-0.3338369055555831,0.22878434672364842
-9.509441538161033,-18.77202078398831,-0.38167452850238726,0.14619601075968927
-6.325499932173493,-15.352755584219409,-0.8231142324801614,0.1129027484700219
19.86352887266446,10.196319975602282,0.18796684571717157,-0.30654754703943615
5.380483437252754,-16.618202949775956,-0.36518555273302844,-0.16272623436307235
6.986966373330606,25.504273855535835,0.6613957778340906,0.17672021208833819
23.2387466847311,9.135965311960726,0.33069293294955726,-0.5380292891457462
-37.10627648052949,18.83681919394411,0.21397156301822948,0.7545008734158352
20.865683927560813,3.087603853811343,0.10390273750494564,-0.3741535707121615
18.900009232320002,9.83593573176855,0.17631085765322196,-0.28684913700445724
20.875660455543468,14.381324381727406,0.34855753611460777,-0.3972780731728415
12.477705032075928,21.05393567576593,0.3639459741471118,-0.18678725595862106
28.059524374851712,34.657145562569035,0.9940549929964192,-0.4985365064505687
-15.227697133574186,-12.320865429228563,-0.30175471837738677,0.2585060831198514
-12.723276968445152,-21.729053188512925,-0.39566891390703646,0.2079772181420075
-3.3417833290751564,32.56891674585821,0.6854143781154581,0.2847985975614798
21.885488671724307,-20.80737774465654,-0.38516480528723873,-0.7004847503749699
-11.49772234765659,-14.990497768069886,-0.44005936554167846,0.2696947843746753
20.880018043112486,1.9790203610317239,0.05389470893428936,-0.26582053024024443
6.477163361500002,-15.189954995341736,-0.42894394875318814,-0.2871191173400637
20.085979728610226,11.893134729819094,0.23147662195236426,-0.3293002184826007
8.311791802369674,-16.18139531009215,-0.3683166910920049,-0.2458088346845632
-4.0161123852655365,-18.509289162150733,-0.3907829149650629,0.05017514935547937
17.192520668322942,32.012257648371225,0.7533561015700797,-0.27881356159971704
2.342204557638669,-15.975973142221342,-0.4187710815762333,-0.08510806161280815
19.55128537387781,15.055892075330897,0.30217236858738744,-0.33665995829918494
19.38444227401625,7.19354334787957,0.13899185892716226,-0.31134101384231694
-43.773926391937756,51.439606446939955,0.36461440025322756,0.5814994077105623
31.98351927892381,3.099228923324323,0.21527842706944714,-0.6864830024852433
4.685261272016666,-21.7606883652858,-0.7065833221847608,-0.3129821034244434
-6.042303162572832,-20.828900939631072,-1.1721786759123591,0.1625682581815333
-2.864922553885427,-16.934441584718083,-0.3648802230962756,0.01789779713233666
13.378838298073775,21.85911255206679,0.569467937320189,-0.26814907059526094
-0.05116826747448233,41.713772033700195,0.9400511597435305,0.19665705257283056
8.71540794947193,23.527186994507097,0.752543320627604,-0.0445816254102449
4.749985962757229,-16.76591118111767,-0.29342978606225134,-0.10728822133418836
22.297001060045325,10.562183861944392,0.38494619699409943,-0.5693810357806156
22.094678664539515,4.506869445468002,0.11195850026499433,-0.330296649228361
-20.32994552101598,13.204675043017184,0.539258669375815,1.0192403702290613
22.754711698049885,15.353533032253264,0.5931770518148506,-0.6039601851548635
22.7755295053516,20.481174329895364,0.5945340762191594,-0.4223459846785589
13.588848652945849,-14.106030919020304,-0.4117521462062993,-0.4942362467801477
8.30486051852259,-15.296879691485048,-0.25964032031771966,-0.17331261300568265
32.05618148167346,-12.378567145195687,-0.1502441505496738,-1.0954592419341425
18.332766374988687,13.882240677086681,0.23739427584562908,-0.29586461631386535
21.973922510630157,5.3574676362006075,0.1542573437198088,-0.4052774000620865
16.54198606288335,14.00764135770086,0.18765622440196694,-0.24383507358902765
15.09391362119555,-10.95375663484909,-0.14928887999883367,-0.22637748202748192
20.257311836869277,12.869054528851299,0.29792284574514866,-0.3977055001520449
7.5464482305880205,-14.765462188160935,-0.4213451218296924,-0.2911231405983966
12.962762541623901,-13.657676796061953,-0.29705406872366225,-0.32183361971190744
22.80800665856755,-1.777593976681242,0.0065719230219089455,-0.562654323789452
-28.116432408102703,18.613575888146933,0.16994109450814665,0.5140164319712541
9.784282106235835,40.0365822823831,0.7930941086660815,0.037965739835195696
-3.1844268305585244,-18.301461536362233,-0.4281573930883581,0.03087882225882434
28.768704110813026,11.981404823647043,0.35240291842318494,-0.573419882224113
12.910417981984299,-19.368185847798863,-0.7188444322942421,-0.7401935542436519
14.63198701867102,18.574703815378527,0.3241945243585835,-0.23253766304039708
17.489127692528726,13.515793280056023,0.3169405772264773,-0.39923746597342735
22.111078215458306,2.7134997079187264,0.1351494815893844,-0.4977088634548476
-16.632696443327387,-12.0624049715434,-0.30713219458088653,0.309083372829391
-12.155547009445188,-16.394621956766752,-0.3820052931581737,0.23889888867017814
-31.018984383449297,6.4171661391641175,-0.002773730143447201,0.6978783726959691
22.341092481875176,-2.9522291366757996,-0.039785778432553036,-0.5734570545394659
5.689110718948796,-18.28172978559543,-0.4563899344143669,-0.19988810384238154
29.27151208386945,27.137448269780982,0.7820211281467245,-0.5615464280795159
22.04919466431814,8.646693372075939,0.31246268743739963,-0.5590598964647884
15.04098094921228,16.41263404007699,0.37847125955789424,-0.3159440137395007
-11.531984451190263,-18.33449618077774,-0.429069915838616,0.21568555171751602
-23.519218751028063,-6.859840173377107,-0.29040142609498315,0.6363295545708343
-26.06326985609199,15.413620125489047,0.22890238168350638,0.7310508789356117
14.149364619743503,-22.09936358185977,-0.6382174382394387,-0.8123346268172665
22.214277272649838,6.051727124966024,0.17142785323257728,-0.39830905009564466
17.115772890702257,24.01661143743015,0.8656990326037971,-0.38997809194258254
17.462169789796334,17.504130062656564,0.4011806681537264,-0.33957604750604736
-10.586353235518656,-17.309724957733156,-0.4042513330189745,0.19838771204097458
18.859932530303574,14.567087475293114,0.327986824561312,-0.37626580092079476
12.250178819961915,-14.849429075579234,-0.46181337445015785,-0.4820770298858047
0.8726652288844652,-23.7678447976926,-1.2071664776485962,-0.3681255206607
20.405251526428106,8.806414062177844,0.2133910772937963,-0.4045693733812022
25.407612781492073,5.3264426965677245,0.26260694843070614,-0.6237144663181209
20.70475569819831,1.2819861947300055,0.08232336594533982,-0.413285352547901
18.640170919446433,17.979445968767717,0.40852831821418983,-0.33968129705625727
-20.336000545172755,-8.692407280366703,-0.23900380518963682,0.3659605400387838
18.0110438106175,-51.34688196439029,-0.4949508998455196,-0.5028642402840986
-21.652016857012406,-9.012844577514974,-0.2686288253176355,0.4573453260712175
26.9722314257041,-4.615867485076049,0.02893019180915036,-0.954904340867637
3.0272041664930693,-19.865262721022095,-0.5419000354911924,-0.17752838187629913
21.22772729939186,0.23744384408892832,0.03193142422088669,-0.40158641990366944
21.167676211615692,-7.649653984910634,-0.16634511413361017,-0.6260991736084939
21.524240242089906,-6.07265466217116,-0.12034220061984136,-0.5921851701005055
-20.601651124927958,-15.31390200364073,-0.3723704442109192,0.4331938875366337
13.442167835901822,-15.809632767060329,-0.37046865845120264,-0.4214670337976374
-24.72319678829042,-1.6444100155200778,-0.2735074977565298,0.7467392178986513
20.839584665577576,4.413466294413541,0.09608629486672153,-0.2668049121441569
-9.786212919547296,-15.312962081404674,-0.3387085709674348,0.16783655476945436
-13.070215114699586,-12.745925557560696,-0.450403760623857,0.32948660746057545
-31.494346301608957,21.554459064536506,0.2619458664285918,0.7052206594038226
-5.669369175023128,-18.87703976823765,-0.32645321286301965,0.07492145800502802
17.290126704955046,-10.211469440339481,-0.1754474384983382,-0.3432826442711129
13.7304424864498,19.81714008837653,0.35415463050278484,-0.22124320819696483
-15.705131818897405,34.21378111579167,0.6991246569687258,0.6554735491969994
14.428151007561215,32.8926358068342,1.1740037779964165,-0.2078591217626623
3.126358522315194,-17.540941245602887,-0.3750204531522402,-0.11258406598500766
15.703599601582747,-10.48698450836915,-0.22242289796677522,-0.3743930647534989
-24.46110429558385,-3.2725431732804013,-0.16151954596507362,0.455271277762157
3.9808081921267124,-18.72027823475289,-0.3845940960964577,-0.1315441133343127
-23.595226515491216,-3.155855418512751,-0.16318477618636187,0.4003416466418853
21.999364537838787,-9.36331062973996,-0.221750537646268,-0.826831295868325
19.87864440183806,11.046391973892696,0.26152094501071715,-0.39443729427633567
31.892942505657302,10.059559855883485,0.39889073847180434,-0.6961293469334568
-24.802667412624157,21.345350026134774,0.3430888213466143,0.819130247540708
11.070253621533315,-12.542031149920701,-0.29738015562891557,-0.29564532490520684
11.918899084457806,29.348573478910073,0.89312946240188,-0.07858825380753792
9.288020024406501,-20.837085312629192,-0.5974421872810487,-0.3979698682151309
-25.14787455051543,-0.2396190388643118,-0.1288788896293542,0.4900846202402668
7.634081314641525,24.680592736443568,0.3953907962289952,-0.006553594615060098
9.184626024301307,-15.67826823464383,-0.3732175870790422,-0.26877850982319035
-31.08224016530659,4.158460035790656,-0.06245777524912881,0.8009455763375918
-24.824164010595144,4.825147558524458,-0.13238202322151432,0.8296816437871523
-6.990396448754865,-17.623004455265942,-0.3707413834956337,0.11358582915904535
-6.442514225293001,-18.83165555527511,-0.3956448578094872,0.10908570345394669
19.20381129710867,8.564046715888164,0.14727761787808827,-0.2940093508756654
-17.028932370548148,-12.62271787263761,-0.2817161677535749,0.2790303243526359
-10.2943706437546,-13.41267037423165,-0.5624552898788415,0.333264896843674
16.215593800705165,-6.9760347411248596,-0.26068681042145964,-0.5500333792434707
-17.730047385175393,-18.812281806718165,-0.6188022368843356,0.44220988843729403
3.4129980975034977,-18.436719181882708,-0.3350848311869489,-0.10547479994139844
6.292159140748044,34.40656645423266,1.012605637277193,0.13671823509769307
-25.13436956740771,-7.742580869616444,-0.16180179731443428,0.3763852530549758
-16.11600253945336,-11.524568646765141,-0.38201394597932853,0.3415543344701245
4.297655582834211,-17.328137238690765,-0.34717075330762037,-0.12145974337437733
-10.406266460945961,-19.085508226232317,-0.44090449145940175,0.19289450287135607
20.567984086061394,10.39839633115052,0.20334218846978028,-0.3247755303248784
21.21080030213853,5.29074966591935,0.10286242702011293,-0.27015831005929175
16.741854768517445,14.570346430170979,0.29461213262420655,-0.3446461806401273
-5.652016745025931,-17.49063978544859,-0.3771199098636387,0.07379594758222488
25.656209073854285,10.336403054950116,0.34573270274609474,-0.5598707285216251
-6.165832037962381,-19.600368965767107,-0.3300638533739682,0.07637558621579511
-24.538819228839465,-4.701008489700017,-0.18045438025852917,0.5048173910345766
17.40300819778648,-11.708025892178838,-0.3896798608987779,-0.753472311659785
11.463884786419744,21.04811175958204,0.37087342324625683,-0.20076098532305026
18.34458370730541,-1.8591531521130111,0.019137574577059214,-0.5283970858258774
19.18302261800776,-4.005988329412247,-0.09395265561449778,-0.4014940375301831
2.4075890518023066,-18.32087768626607,-0.5459229340920779,-0.1421781126048153
27.275874669410648,-9.716384416119222,-0.10407137653987669,-0.8587105466031676
4.503489591906943,-24.21523768728971,-0.9473777944973668,-0.5085608928291014
-45.1716272112437,43.41505881684682,0.18832675762832837,0.7466627081954149
40.02805820439556,-5.461665605452102,0.16909868284267585,-1.0892075669924577
16.52736617026983,19.689326706550954,0.3460772293264433,-0.25020996486010766
14.960097673040448,22.588931296478144,0.56078434607321,-0.2507727143978785
-6.473926484347848,-18.07860879385506,-0.4087600975175861,0.10507322163995007
31.731745700664128,4.741356015246514,0.4009446517920446,-0.8716717306577115
29.705188810116724,9.669132992953207,0.37347830296662116,-0.6982514890835014
19.481964004001995,3.570030099919226,0.08760006299509224,-0.26434193347813717
18.44687695085198,12.031282318892307,0.2290037373364337,-0.30936641182688795
14.41207255384096,-11.759411874961918,-0.36781816171333154,-0.520637149073084
19.86906787007916,-5.767131163854964,-0.13788557259277026,-0.5639326248265919
-26.657379224863284,-2.0088461314902646,-0.14548712934848726,0.5561019577193003
-16.42183485402262,-13.49299318626326,-0.38755027816716203,0.34985636664829317
-29.178658977338902,7.745650964458194,0.03184965390079836,0.8665875038813916
-22.473417826892113,23.303440505441742,0.5250429171428247,0.9442341589063203
16.52225414896243,-10.038534916783602,-0.28316898232333965,-0.5459284171742668
10.330192828446204,-12.57272395167282,-0.3412212202288882,-0.27592286062665006
13.848620376532695,-11.405818849659624,-0.22855950509278347,-0.30323387006506836
-3.6371863259486643,-17.7017856848031,-0.34100791681416603,0.03468344205051173
-32.47981017278134,11.109020929255797,0.11305705358761273,0.9435749680196661
20.077095700257463,25.52516230620468,0.5260056268997846,-0.2717440666840579
25.079670194930195,8.405940941261013,0.3011119796993552,-0.5170241005430801
-7.13867505643133,-19.27877354062094,-0.4580053248702002,0.12002876659888918
-2.987186788558006,-19.362474017398753,-0.6042905495279242,0.016157321049125907
16.695765133004098,-11.039720216676047,-0.18753718773506178,-0.3285039394959648
-20.274303062818753,28.64879398677828,0.5010169163025802,0.6641623492345873
14.649982375771707,49.309823132279085,1.1033961680857098,0.039249099077276556
-19.690930733582093,-18.41677588592718,-0.5843674642443436,0.551969057206532
7.42440584389222,-17.47208861301831,-0.46017438696773594,-0.2654192075461974
13.291101090173804,20.670973302325933,0.35812495277856043,-0.2047727073811537
-14.157895783492366,-20.63442572050036,-0.4930836615448699,0.29714250040898216
15.913916382080188,14.033978056113597,0.26110189860812494,-0.3496613619137209
17.82152914765809,11.903349495004788,0.19453772201509215,-0.2958606203376777
3.4696295232649685,-17.026333602995248,-0.35002322506573974,-0.10640933086738798
18.40263659589689,10.597816644739812,0.18162239477572106,-0.30853299308454907
-10.469245609917625,-21.811144355074944,-0.6798357951105926,0.20826970756388383
14.9750340015594,-8.976361080039942,-0.17214470621947128,-0.33379649332696265
20.950053674465952,-3.464509396960856,-0.07168538479787737,-0.5383213768437105
-0.5434735434119369,-17.11250140118755,-0.3257524045005587,-0.03302488797501041
21.51685490298536,9.639359504551416,0.2754652864284357,-0.456275219594718
-27.79331679445451,23.08311773286049,0.3868944180218797,0.9578635825069842
-26.01404408240232,10.608212900182194,0.07482577380143204,0.5928425098493701
21.403248442588676,22.047866350404163,0.5300938800721245,-0.3284660414005709
-24.69309737015025,9.51015891909222,0.07791624651538676,0.8193013544238142
-16.49346108693484,-19.064847358642403,-0.3312243783766568,0.256457328075222
-25.844853413361317,0.48416588268445204,-0.10356028188930982,0.5628548128301399
23.136828577131475,0.5778007502819968,0.054610651310684946,-0.42198762147008556
-29.69520488153421,0.4752734605132912,-0.12319035252361614,0.6836510434720339
26.463729988240946,15.612747340120958,0.5481750659743332,-0.5828448721101761
-14.264546391690201,27.631372942516737,0.6119244518272585,0.5076771702539457
15.76028457622023,-8.631479862250155,-0.18475612623839177,-0.3697503990770518
25.012157824644103,6.771779293220527,0.27420422431708213,-0.5303559740064003
21.432723642521093,7.689915825509163,0.26594694374280914,-0.5257396030106924
13.454413570470377,-12.963714006210383,-0.3894563021859459,-0.48042900120644383
-22.786546226008955,-6.71144988760207,-0.23036513761321512,0.4446659360468803
20.674510537717094,11.497814016178705,0.14965320767652376,-0.2259598189294886
-22.426602352333795,-11.958510706867381,-0.3716238034191101,0.5686130558647686
17.64927579251203,-8.311963348369956,-0.15242347828525954,-0.33834360771672267
19.134655576197865,11.686193709931038,0.25585104557715,-0.37081666751844894
20.416279452961774,-9.05388257775998,-0.20964264460961454,-0.6261033776894744
4.464644806602174,-17.994521386262413,-0.4625044814091161,-0.18304344657523838
15.962175458283987,15.174524170221456,0.3051734740418067,-0.3341736752278986
19.858463884650632,-4.266402303590581,-0.10387484203864553,-0.46418981067082365
-6.463157197279449,33.84077228612228,0.633554701221824,0.3005441451793983
31.0926857561147,-0.9042571632556369,0.1990465262029143,-1.0727969139511018
27.588123174826798,14.014233614942288,0.5709834511650621,-0.8018196574334047
18.868745959240997,-7.037122702121514,-0.12917933715367158,-0.3642166924459629
-20.930669029628167,-12.217622557361473,-0.28961261877888095,0.4263205762651938
14.239154263521462,26.408526148224425,0.8009519198334566,-0.27363299928616186
19.271748426840738,2.1284514489329545,0.057888484306713554,-0.24122861587594743
18.829443977615266,-6.408760970056574,-0.14855974283800316,-0.44158008774275753
11.110164779239284,20.311007430735074,0.31570086396947394,-0.1652811724396508
-2.3184037976121616,-18.19821509642956,-0.29401827048026774,0.008712579393288098
18.35989735626554,9.687448425125922,0.10120672770321187,-0.19104135019984556
8.844850451378546,-14.046093504331864,-0.4182610074648464,-0.29894885431592516
24.949976708329878,-1.4173562088282003,0.07055426364676516,-0.7633673503274377
18.01509668744156,-5.025921499637667,-0.11765989966385935,-0.3481442175360916
-3.235010206511749,-18.895112844711967,-0.3296796309516099,0.03594887021595839
0.3680132066593562,-17.11697651380964,-0.3856324349659952,-0.056887007741503966
17.140238328644436,-8.81336079473757,-0.14130051929763127,-0.2868883772352618
24.132781773787404,-7.67435438201874,-0.14217711289408233,-0.7454814238202533
-18.36948656911456,-12.409410229056888,-0.38726419144614704,0.426922403012228
18.35745253938051,-10.07072912448882,-0.2252497240110503,-0.4862107615606842
22.75463811223326,23.386394099761976,0.8114647075958148,-0.46846270833689313
21.59348215823496,-4.912786824760187,-0.06287901734995904,-0.3447957754448304
19.90584466410098,9.500879473988558,0.17159896163765812,-0.30949036209705927
-4.612565773184804,-16.606081024357927,-0.36762106325086247,0.03829739016731716
-22.553937370992944,-7.818955170032186,-0.24743891503534696,0.4589881625716267
21.538977397563162,11.701094877765682,0.38845593821823976,-0.5412949588605387
19.28460399364189,10.684605437352198,0.200267739677788,-0.31707315536459485
25.049400246286893,0.4962701898336168,0.08814430006250737,-0.5620938490713021
6.720894824011831,-16.409081362827575,-0.3496407453382116,-0.18861752533880108
-21.686504956818677,-6.540854752142959,-0.2530190022684546,0.450170936747516
17.859983952981903,-7.442845963218958,-0.16627500695350364,-0.4096960250379184
21.4579387027311,6.044193918207238,0.1521792569336404,-0.36273894535830115
14.281493347084904,-13.227615023740574,-0.1825964858420561,-0.2362242281358363
-7.834906346922065,-14.72976545847755,-0.4413338950975622,0.15204629256477964
-23.79908761426636,-8.435583803430006,-0.33922387541028537,0.6553231183076578
27.029264342120857,10.127045763693019,0.4219931513556846,-0.7003680283237464
-15.292088464703022,-16.50896638475497,-0.6958229814588432,0.5153346984169025
19.63760281024888,-1.3855542277441428,-0.013775252915799042,-0.25490619068851195
-8.653516868665342,-17.638323576468576,-0.4449256281501591,0.16511867762459406
-9.884727499671063,-16.302150081755354,-0.44773195167494195,0.20821586470188888
25.434949868670504,-3.403028655053586,0.014350694925417603,-0.6633985108499397
15.665963251473173,-13.615190218114781,-0.262600690123159,-0.37828694380806804
-8.63554132630709,-19.45620953701191,-0.6606064524466332,0.2081952539339428
-11.257171037729442,-16.644333556625632,-0.381066126562981,0.20598134288426925
-12.585681872013762,-15.612772285683741,-0.38491690737085316,0.25402224665392265
15.476571634374777,-19.38609531459286,-0.42309558451852936,-0.541916139878032
24.657117521134428,-5.708102000119329,-0.06309952901845621,-0.9007652033356875
-28.198395550296596,16.598162536139696,0.23157300878150483,0.7630853414784586
-7.949119485836144,-18.629329935287792,-0.4953145180975316,0.16802307162997104
-21.032114840659677,-8.799971822689178,-0.20950062395731486,0.33740602247661006
-12.707844918686716,-16.96537712399084,-0.3819640409179974,0.2556051813702264
20.437173189428602,3.6200572117222105,0.12881361575513392,-0.3928874499227019
18.619088069251262,-19.246914566013736,-0.44123553782163877,-0.6617568575901165
-21.94315897581696,-7.821000740815116,-0.29965481604639027,0.5120994668409512
-19.68632756935698,-16.74287978793803,-0.39234848074394124,0.40227030987180445
-29.51385103944662,13.00891481248361,0.10588795416730552,0.6729859730250174
-22.87465896995472,-10.256670561635008,-0.4111320900489063,0.6871916146412903
19.455913135354347,6.388907866048458,0.11596807151425641,-0.2820855194546298
-22.262194997622295,-6.693808739980301,-0.20535677832466875,0.3875500758828759
26.91048338281341,7.797613260571788,0.39565471043021677,-0.7183229707033899
9.231822555566007,32.23448556761745,0.9534160058418072,0.0018170557577704425
9.727944544903123,-13.253320212783716,-0.3168919399729356,-0.24485682442633602
18.987718234613247,-1.155617242682699,0.000017989848098064067,-0.39969735369244447
-0.1387550144780103,-18.468584046762626,-0.4248349862968646,-0.04103411154537424
23.364331360134567,27.439609819027666,1.1275924006911064,-0.5545212387055285
-7.7735593877324485,31.89795390693154,1.004622193289072,0.5787006279978082
16.617130498183446,26.394593318266683,0.600203775951006,-0.21647442766285202
-9.650090012214203,-17.32402636322511,-0.4286680864211422,0.1854950924265542
13.405591420318656,17.70067667377243,0.3691342207103371,-0.2673661101948078
1.504078208444274,-18.567207800480606,-0.40270020368435333,-0.08077858855915178
-15.178957661614435,-19.78444889801546,-0.4502154273319141,0.30944135017762536
-4.8910026821469215,-17.027985910668853,-0.4482883678946663,0.05531109351693236
-24.83077457321849,1.802004604896463,-0.11607418618387326,0.4917687287753672
-20.434548400840804,-14.158755230989213,-0.33794269588701314,0.4005666042319158
20.53998621909937,-4.668094240382284,-0.10173048213332703,-0.5638805378465365
7.143813568802793,31.711842928772693,0.726942659387794,0.08201021797603436
15.159130059110717,14.729727864246428,0.2240458629174202,-0.28954047557866297
17.831000961301683,-3.1690978740917792,-0.0573293915107795,-0.46136593053392166
21.10771516953185,13.297053541943903,0.3442975054639125,-0.4368727667820421
19.48071713721349,17.10357792281196,0.38131105521297587,-0.35464909535995887
-25.739148765805943,24.525015556617106,0.32875483412980006,0.6698684232341257
-28.01569612300278,15.194201346429194,0.16434613697959763,0.6940382616352591
-28.63006498749614,2.1031207131693392,-0.0535030073873269,0.5847658925282961
5.243567577133517,-20.007321874023493,-0.6223764041359449,-0.2891602375525709
-24.220564047862418,19.73700189802517,0.2821432053899208,0.7365527341201857
-28.69713936486092,-1.978294882023675,-0.15755986802301725,0.6901006918559047
41.09494912358581,-12.346822347752747,-0.03174288479564161,-0.6318680575175634
17.161442802255305,16.795615797013642,0.357587827794809,-0.3248367331406892
34.25051809384886,-25.554808603201746,-0.2164421596562984,-0.7318401504046987
17.959207821378246,15.182542050112739,0.2587838089170101,-0.2755363840341744
-33.51276641632665,34.260585750684086,0.5322555966313027,0.9737496191395961
-26.503868734494315,26.579707543882755,0.4263394684132954,0.8255435797106685
-14.169260290740397,-12.408309607348542,-0.3671004108040097,0.30005929528462305
4.0732453910205075,-20.238681069909983,-0.45548501987165135,-0.17054834312358846
33.20772510729129,0.4506727460972322,0.17756809232074702,-0.783253372471417
-35.14161666589973,-7.329014932584487,-0.45721745640554784,1.3716009942436822
27.351764510243108,-11.702565196694806,-0.32353710181416956,-0.9028699252740551
18.237108662935277,11.181642201545571,0.13582382555818184,-0.20647914988437113
15.895219099143205,-9.628602300495446,-0.19729862712514712,-0.3626863719184706
-29.545386294660602,3.3494839474465357,-0.03765987958797784,0.5558248412417464
1.2308009766869703,-19.517550014714075,-0.4667457932033184,-0.0914300085223597
16.168619827576798,16.20123987948882,0.3881333041353379,-0.3671950928444697
11.970430533583675,-16.610014831954384,-0.43379373250792963,-0.43832874931053467
-26.612706399441898,8.952288203841986,0.04236226664309443,0.7217487164505662
20.815275243562546,7.5676411055751736,0.10895072513625195,-0.24453074855302992
17.334594471576537,18.644042225327272,0.5192702115412956,-0.38824684906857304
-8.184285924538926,-15.708942712914457,-0.38488221116676247,0.1251458600200913
19.103954756941537,1.053878912087198,0.08386629953307086,-0.3494152896790155
19.81257532017754,8.090539827130936,0.14156369205992375,-0.29688840348494183
22.59065696097357,6.775384029523532,0.2019210642708828,-0.41660504044024294
17.803670413223237,-9.52191650253436,-0.22092812843226364,-0.4827570880964824
-13.620242144138675,-19.23329484095791,-0.5966585471227543,0.3514366061607432
-25.846872345510064,-6.620328574517516,-0.23051819088572184,0.6206484346021893
-5.033364580476111,-19.251242502298137,-0.36743215348131925,0.06435918176617526
-36.8794117149018,6.856587829799767,0.04694044222477502,0.9675053302431026
24.399123778305825,24.552503238807397,0.49771875550603334,-0.32302362236687115
-25.775733498198097,-3.670476539578975,-0.2270834843372104,0.725585443344066
32.68879899615671,18.90019707754152,0.4865902129835022,-0.6355739830353176
21.18020868531188,-0.6528823348203249,0.006256831271772412,-0.41954958102205986
20.087309701274783,5.850742380931062,0.13483353699524578,-0.3393518675449623
13.805733349225807,-17.124926359089034,-0.43614898991788587,-0.49499300968968085
-19.26152610568801,-9.92746935625133,-0.3060307921599474,0.40729605529796914
-8.973671802655964,-18.182954730153085,-0.41538663913433294,0.155573623141181
30.29543062480396,-4.588533128875258,0.0650470516693404,-0.9559006442909853
-19.549423507842683,-11.407731821100644,-0.2594264136075142,0.3366527104836089
19.34777193466187,2.517557905423571,0.08843524449879653,-0.2845678090117464
22.510359557216848,-0.689233393478574,0.057630958117666914,-0.6120092646924097
-17.957036273186393,-7.656494226327689,-0.6693049092958027,0.8433190409462574
-7.102751522674094,-15.899220429567384,-0.3923640095487019,0.10560087213623108
16.382420581618415,-6.2063894334168035,-0.26893626631243295,-0.7124352195913356
-12.685150509392246,-18.65648690534045,-0.6777472273470038,0.3640795939965344
-20.290160661673816,-12.161870362196208,-0.32862131401071776,0.42726151645177035
13.96283733374415,17.027205549651182,0.24906877890447346,-0.20849536487946202
19.646346944822895,-14.815231912275898,-0.36762384341069965,-0.7908988245163754
20.143827723052862,-2.5615369182869747,-0.05375954286662191,-0.41232523538886773
-27.285338334523594,-0.7084531350381199,-0.1440224401562652,0.6927513744917498
12.707732173355048,20.033454011792436,0.34843387141026755,-0.21077878896514166
-17.17492223060975,-10.89415287962958,-0.4285253381748351,0.4495801943784051
23.531579017341148,10.48029192007206,0.266899128084333,-0.40556152837267667
14.797062522452354,-12.533586061992327,-0.2670932022645252,-0.37322968544513635
12.521360910499515,-13.003439887092387,-0.33084875569901123,-0.3610340359377422
14.242733774608588,-10.45155248726391,-0.29051776674196333,-0.4347339374116567
19.150665255806338,-5.351115079866251,-0.13518921869175354,-0.48517398267043244
17.502584214558535,20.691943936340465,0.7121530861357064,-0.46361462193210523
10.505851896566403,-20.17865703598028,-0.508037111196147,-0.4176630743486478
6.579410854479036,-21.220112092924303,-0.7726328388142761,-0.432829484174282
-9.194239220903365,-14.115916147524084,-0.6484307124785823,0.1550852142158755
18.711223177865833,-2.7799509379447627,-0.05741925155589669,-0.4400061993052636
22.409842124968684,7.737439898970726,0.15102925904333525,-0.30826818767401837
-2.1215579214739937,-22.0696184219715,-0.9256365905798477,-0.09710774587539142
-6.44991513091456,-17.25700754415537,-0.36662252950953694,0.09259342675044299
-9.574814972475242,36.48389451541111,0.9408662268558329,0.5882580848741155
-8.919196357482267,-16.45505949202444,-0.4027615889075742,0.16256187362953614
-1.691642243518948,-16.20511746581647,-0.4297820450225299,-0.012121835658534195
20.00123750994569,0.3718477030656869,0.0417132117358802,-0.4198189604622144
-30.657950201243956,7.797419999628655,0.048772730414266746,0.70927455011908
-20.075626088984496,-7.983169010616655,-0.27001068107003756,0.39606066983738314
20.29343601674448,-1.6940811416890198,-0.024737489638059044,-0.6609656865632841
-22.710314749462903,-5.448053494120133,-0.2518813733550758,0.495810821626944
-10.526040386247207,-15.17320917341334,-0.3023196498202898,0.17124345032368657
20.96594781164476,-11.962472450245059,-0.30822037220648985,-0.8361961048239029
1.738398111148943,-20.02374125596219,-0.5181456650256603,-0.13063918326391663
-10.103176424966222,-20.390154739681275,-0.5948091333020019,0.23488179097321935
-23.978727902784083,-5.360224674217371,-0.17810210109942987,0.42313991539184903
23.95880232936315,0.09568599001039768,0.14557451126677654,-0.9301097466759742
-23.069685064050738,1.8801983080293843,-0.3253767297748262,0.8080775735203626
21.17699751222785,10.809093800362787,0.23266371262958413,-0.3582683244964164
-15.103625632892594,-15.64373944027838,-0.33828471277787747,0.25196860161092177
20.167708886768278,-3.4169971961555046,-0.06739367273621998,-0.37069447190071414
-25.99991287356207,-5.059075150562174,-0.18924702779524993,0.5766370899889004
22.751559976033473,-7.2377218311684715,-0.14001920785346397,-0.7615952805996443
-28.168933204692426,-5.0919239636913245,-0.16727509493313558,0.5651734964847739
-19.223397125250948,-14.48046392801821,-0.4410676706764023,0.46830318292007284
-30.123831914278764,24.683983704954894,0.32364160940986303,0.7256488503345987
1.8355352372475324,33.41353882670579,0.727025470673261,0.17593870928894184
2.7434618041774814,-17.107006400161403,-0.4187704341471977,-0.1004952858598093
21.147867783934558,-1.7127247096895803,-0.008398865470054459,-0.33616819101736245
-14.308119598178415,-14.175208768722873,-0.38243858499493066,0.29168408439893667
-1.8766872261798502,-17.50796627427777,-0.40430130210171794,-0.0024644863267428508
-2.350094455057569,-16.357969327064044,-0.4356890515230844,0.01283981997562287
6.606939538306163,-19.39454110298608,-0.3975987004772948,-0.21407433294613248
10.76694068637772,-16.739233680451377,-0.44681807610989277,-0.38579488466608663
-29.24223257390013,-3.74264603888583,-0.15347802276957556,0.6129032541923096
28.812517887995895,8.823421204506625,0.36301908874058264,-0.7048090956022925
23.266552725521684,7.922432146347567,0.3612079874059361,-0.6817940257261795
23.389746868086387,-5.339345934553473,-0.10809778542250627,-0.8895103281015676
26.033422041700316,50.81813963130578,0.7503668580746601,-0.16810742886607788
24.03130813224995,4.667946531856185,0.22241661007941796,-0.5731382684069839
20.488797029892325,-0.5694556479443262,0.022408442852031422,-0.4159991162329828
-14.574903766974156,-14.665832274683847,-0.3517898841979407,0.25923620971796635
-20.595907634629327,-10.815778003360174,-0.3704250904687254,0.5394216138310831
25.245401660561303,1.7157340799587897,0.16652231968230455,-0.665521053141394
-13.471004892439732,-15.231330517913655,-0.4820878906542535,0.34564264504032943
10.044285180240147,-14.902485144759808,-0.4213140846093846,-0.3318930385107374
6.727992468450154,-17.160370442093747,-0.2872763492147698,-0.1562029119994587
-9.929745397533532,-17.998121725978194,-0.41990840123787554,0.1828991311969615
-12.652444113724526,31.765824339623812,0.6311838366083519,0.4873069995565106
13.187479788322937,-11.96214233447851,-0.2819168698047804,-0.3331210150899907
-12.12711589462052,-14.1012102874118,-0.41385542983368584,0.2799973447107143
18.521279653730137,26.659843441236152,0.6963350444719993,-0.3094549618302463
1.256816283797376,31.262769006705934,0.706616238599384,0.24015428065378117
-29.756234789589453,10.441287482531479,0.07903906390540041,0.8495825778479581
19.571209022390274,5.428966993029005,0.193076770601702,-0.495611158342386
-1.3961598937119715,-19.32301254823789,-0.388153735936622,-0.005442799643072144
-21.196271407046034,-8.016380052060791,-0.20101474991241056,0.322149692498764
27.22643651051105,1.1960846270070151,0.14064901434363142,-0.6854647899530092
19.50736562422756,12.680963153464184,0.27802534243820265,-0.3728715678779452
12.094752241317538,-21.988168268950833,-0.655896708548243,-0.6362417067319687
35.95959134482342,13.267139431282773,0.41796174845682166,-0.6847906460345893
-1.2081180536369929,-17.557193235909146,-0.4380516358013536,-0.026363822917905136
-11.921141251974566,-20.40607602282817,-0.6904301024633158,0.319835850286518
14.410018602323051,-9.481171420802,-0.17927767413700957,-0.30785295309387056
24.86219157417198,10.247253266874216,0.4218560490137353,-0.6291574834092366
17.635896875036426,-16.904680377907994,-0.4759709271861729,-0.7784616654105626
-14.336061621619333,-13.433560603776622,-0.539966828297666,0.41583406064248873
20.473254538497713,6.545606763570857,0.15229398817503645,-0.3619078117429394
37.60122423310866,17.494514173651325,0.5411879983558764,-0.9360998035408525
15.54249737622167,18.557511504359425,0.3786232373627942,-0.2753069252724983
15.439714806823588,28.34494583708405,0.7531430674480581,-0.1788059680089616
19.39702404758186,-10.52057284001315,-0.3301865058065906,-0.7793969039442955
19.5337067801214,3.057089444496281,0.06288795054646723,-0.19952177986646352
20.848574000712645,17.576577267614763,0.7887041631846956,-0.6743174275669768
-5.024144801888789,36.05832671649837,0.8523923572771868,0.329036775126777
19.40319770852959,-3.1148671120245606,-0.07608481713645074,-0.41612484347124806
19.823259817331333,-0.6395293460626273,0.017358569671736636,-0.5590032780482442
-29.692146317489957,1.5658236565805037,-0.06165746541819922,0.584410202678346
20.560691941354282,9.722776213524769,0.15883353938194344,-0.2748655309664834
-9.157202544010879,69.60689520730993,0.7976582131275327,0.16794041167886983
9.093359723592922,22.40531070909188,0.4642990755744587,-0.08828422733339998
24.172179651269232,-1.3094194240804704,0.0322316359915017,-0.5220906561446893
21.848765024556947,-1.024327024706066,0.01134073723810242,-0.49612967774472894
7.507788555841148,-16.755407023937334,-0.38627201656476406,-0.22865573289136484
17.97013357899557,-12.642045933550571,-0.3356626827435745,-0.6845959875936837
-25.935062820512123,18.85084160929328,0.22927593188924072,0.6489092678726652
-30.15687285992378,14.251513306299243,0.13364570886177773,0.7138596807081953
-29.32385491880609,17.288124220753215,0.2417256320586588,0.8893943654842685
10.177319509439448,-29.381222977482224,-0.8312120041067667,-0.7072407937260751
3.9279632312239396,38.79175822793933,0.9507250900241131,0.1409342713980385
19.20577816561831,-0.3146038815822612,0.015801321364077,-0.23280475327709022
8.961910137489054,29.965552552118098,0.5635389019413185,0.006033746084996579
18.27041055653988,40.97086237343801,0.77525422888464,-0.18031653019690513
-23.423445416954042,-4.346649454016143,-0.23006528973211993,0.5305374944268484
-20.133642319310848,-9.62243409716014,-0.2621342492991375,0.38528922134484717
17.22260657300446,12.590425197954925,0.20277585230641493,-0.2879741960066238
-5.821404350252862,48.74764089454873,0.8870537802286513,0.3239071920278956
-19.993883231000872,30.91805659284382,0.6210119670086124,0.7273927764305004
10.482390619401405,-15.692363812817783,-0.37128859154329535,-0.292903320255978
20.684079351687053,0.3384816475922024,0.04785004805313962,-0.44192824208175646
7.60052309853296,-19.375555247893413,-0.3454038098927147,-0.2028214599871061
15.244291399992191,15.902275729849,0.24412741262961266,-0.25341979920934876
21.28920276349375,8.665064679849262,0.14653556246980062,-0.2775030997336316
26.1168460620921,24.498496852247822,0.666390051241456,-0.4253572407434087
-24.999727007911517,14.613256165876384,0.23112713553816303,0.7389637575153472
0.7657930860315396,-18.949576978589448,-0.38256100283880273,-0.05732009550256202
36.444331846121905,1.780632918458731,0.42767556200703144,-1.0354711670150403
24.143361292270416,5.977028549499608,0.3193175777176586,-0.6681170678010996
16.98732526883311,29.036880572590157,0.8701002864008676,-0.27960656159816605
21.930737931393608,1.6595119963466198,0.10220091033608296,-0.47778938997968207
-4.601263369134125,-18.187859948096023,-0.2278413730024038,0.033553105929586546
-35.164724391996394,14.924873223254474,0.20175026899344473,1.099303111001792
12.450682714716132,22.632211452112777,0.679210673459035,-0.2624457160510499
40.91360890931028,49.428603957428756,0.6614726982137685,-0.4734420862967158
-29.055791567343,6.15857325188621,0.00018874683876793778,0.4231899008167487
-29.48147240134202,29.800696243065417,0.4604229686021476,0.8479817393584292
-36.80839669078039,-13.661577822005023,-0.6531098963321719,1.024264649654357
19.566068956065997,4.1266858445355705,0.10188515634058817,-0.28608312269751185
16.901114080181905,-14.923497461226217,-0.4357758821738814,-0.7215120366594995
-7.299371457404869,-18.210449348519667,-0.40632409104339906,0.12399673130366085
19.450715535029325,-2.1856028733864363,-0.0470366523257885,-0.4289022283998194
1.257749031138344,-17.04649357487201,-0.5364330493627993,-0.10632061318319293
-1.3987585251339507,-19.968468040259097,-0.6878949039900744,-0.051666807773471546
-17.59656680147203,-13.32740186839096,-0.34870030266552876,0.3480754805953766
20.31802620491695,2.9250521411349104,0.0918792911185693,-0.3079031811696434
21.433395288248537,3.0895848054354813,0.09646002459263883,-0.32209655639796925
21.407071098411382,4.566602747825784,0.14378559775802352,-0.40091223279865285
2.770747205564571,-15.68249875534104,-0.5344747406446806,-0.10905805227120909
-11.654005164674498,-22.3500304565201,-0.5292919556967761,0.22795884914959538
-22.999135054361705,5.138835375632984,-0.13155197920242426,0.8553939835106849
10.737735012729152,-21.229848707458533,-0.5302622360928118,-0.40828817467771383
1.6664344081728304,-17.93251299558993,-0.33804439972476313,-0.06851683377388
-18.701062265614976,-17.211747789237986,-0.46211507844821154,0.40095864725951175
-19.500441384485438,-15.067596611870584,-0.4074286364592571,0.40280796508588135
6.061844372548736,-17.484456596823154,-0.32921495013687574,-0.15908450732901327
20.277516793857504,-17.088018248236434,-0.37145764563304784,-0.7663711725258229
-5.666959534458161,-16.29257922071942,-0.4861691672645498,0.07979025724380216
-3.642543866953163,-16.4833995370986,-0.3743132790531397,0.026104228833966896
-13.251408444181951,-14.16327624085858,-0.40184198063640975,0.29013513071349106
-0.9990747575761987,-18.747944411074954,-0.419784112237936,-0.022486261109028915
21.877475538087495,-3.777140775257053,-0.06283687227522049,-0.45477364898433914
-8.961039579219888,-15.198876092091165,-0.43580985612563455,0.1732191548121059
20.18161513486935,7.468185374460069,0.14330873019951576,-0.32181449916892485
27.773932978861016,2.5639259289281666,0.309939661214708,-0.9133685872466896
26.193777659558016,-0.7054536402477126,0.09825082330204231,-0.8836317324241522
20.468590273816837,2.189658063640543,0.09296480913424315,-0.3838794884475128
-22.38949172038258,-1.4786166215822487,-0.6976851687070145,1.2500634150602001
-62.06073554385538,-26.613197494655356,-0.1296557380748089,0.797443903763638
14.080069123834956,-14.804842672390148,-0.24902218801867754,-0.2924310231258561
30.16280038342342,18.949787245615493,0.6564536039400624,-0.6430604507096355
20.91349932287187,9.238639703936107,0.1172460913244569,-0.20927746731122407
-39.12574006350216,-9.907197255575115,-0.16877175291421215,0.7783911201739929
-23.936519901321756,-0.17376940188396595,-0.22755693182412517,0.6183970570389781
27.912536688397296,5.460700880103644,0.37661450618329506,-0.8021461919264428
-16.795206522830398,29.16527643386635,0.5268367651690874,0.5377679306173574
24.9953720060224,4.013319676318846,0.21094057564032953,-0.6296654423763061
24.08314239718596,-3.2428635017754486,-0.005534693755053812,-0.9251438081662826
15.994055123330767,21.581026230480578,0.5478491074853529,-0.29977100107134025
10.96325332007396,-14.459219107850068,-0.40610103104692286,-0.36977413608774884
-0.45278593205268275,-16.338986941657097,-0.45681210491975593,-0.05846230797004495
-17.964311502712825,-12.210233567362128,-0.3001704285738847,0.31881816522364015
5.257994300770359,-19.179869244697507,-0.2122718180846755,-0.09612657264882121
7.62528235297895,-15.96653166416179,-0.41477531609641083,-0.25604367736367073
15.21671598663421,39.00609741880841,0.9049407092246047,-0.09300356727756234
11.937944222155727,-13.805206481557786,-0.2696681791179,-0.27235811200335985
36.049937587671835,23.936856249279657,0.7061900391750932,-0.6397114584256176
8.58919765766716,26.66870391167568,1.2539517294841445,0.0692897828483406
20.08352805880974,5.046602325744165,0.11231418519559756,-0.2886327909418993
22.759334626443714,1.5250016808295044,0.08927030833888094,-0.4829648210873328
24.166534016999435,8.11954269367954,0.32344450541577713,-0.5750747197894073
17.72480426494877,-5.695848855604971,-0.11216308702788394,-0.2840428838611825
-1.8959237643205455,-18.642373565363542,-0.4052136161291218,-0.007009420857218182
10.038265907335688,21.603377519412277,0.3755575626633865,-0.18097190154971712
24.28567811738739,29.14975476524809,0.8521442636671721,-0.42772486799006415
15.072879220485488,-14.947249538323838,-0.4080488502688852,-0.5386758014817822
19.39148420091052,0.17635208652217033,0.030787640510835625,-0.29093058941304417
19.65414470745261,0.9399561657055477,0.04871717203359785,-0.30076834317496054
-0.7220136275120106,37.67106339637656,0.9148489526305479,0.2571848603917302
2.9216478885464916,-19.155508904771864,-0.3953773180937105,-0.1138081055891867
4.455646791138709,-15.674004051978233,-0.5393050805016033,-0.187119463586666
5.299643537335125,-17.58703517228252,-0.3462626529652016,-0.14150795446811862
-26.364215295509535,5.883046551271845,-0.011166928997791266,0.7513929826089873
-0.09439772474307379,-17.590130936772876,-0.38978691871955123,-0.04308906625152962
34.353786663060475,11.648162529755302,0.37189135148797486,-0.7152197302546662
15.0020768171857,-9.843552586383646,-0.21619189459820423,-0.36551242695030217
19.141760679717372,7.662019543339824,0.13904928520454993,-0.2876301112589166
-10.478645128599158,-23.219020034520835,-0.47128079749851753,0.10769269048568349
-22.913804436266304,32.7986414023317,0.5808565993532605,0.7628222316896499
20.653329599560752,-6.520901698199774,-0.14026518617281805,-0.502791237719064
22.870057502107848,2.5746614587191923,0.11536307002630891,-0.47159709672304156
-14.712845896318047,-17.863119118196536,-0.6424756261169681,0.421469594301692
20.51424467324832,8.120325799659916,0.13868813773721378,-0.28650054760449606
18.76697535109356,-1.8736700423738888,-0.019188759182773435,-0.29626925263421083
18.809645993283535,9.286630791852668,0.15376324054751034,-0.2766683068923632
19.34395181043317,23.553362393478327,0.7610626295467572,-0.39679294871378085
-4.736741648340283,-15.825638709536362,-0.5536406252679104,0.04918299337771711
-19.71769192263648,-13.249019669382259,-0.26325639219086766,0.3186610095086188
14.551680881054939,15.447179067169454,0.2234128885900393,-0.2657242315762473
10.701103316537226,-12.127074257940281,-0.3047337463026499,-0.2756689063331043
14.383057121052806,-19.776533508670248,-0.3759240386687797,-0.41303358461032613
-18.102536652534962,-10.48494380030759,-0.3138776927809521,0.3840644645141029
-12.66691574511831,-20.92340217753317,-0.4721894017148677,0.24148341440075258
22.763045717451266,-12.10947075858436,-0.3176341617661468,-1.0638843974059375
5.461690440626659,-15.409481284108496,-0.35406821490337687,-0.1668784703026714
21.55720668767143,0.7851784745621344,0.07689427805781518,-0.5100577285872598
2.3898074658878845,-17.651575637683155,-0.2750666829454825,-0.06363119220022741
-24.871110173096476,12.059410681571716,0.18176662279567604,0.8306138893091337
16.915364030093652,-7.677542485814899,-0.17478449683206684,-0.38301107452689137
-2.09100496511554,-16.95878302885542,-0.35278754347811586,-0.006028448485052125
-15.555119531778892,-13.79040798287383,-0.408920362279532,0.3318994007640627
14.269490010764574,17.877865462349693,0.5580593198652513,-0.4085781414377233
0.6661300588398467,-18.225185871345452,-0.4795521210044775,-0.07550690617028581
-17.36066064143206,-14.481305419443146,-0.668158733055955,0.5854887535826416
19.95153207322842,1.664245742929468,0.06853373895201485,-0.318094668022762
23.891475574519077,3.5222372026766022,0.19394032531766203,-0.6421149441799334
19.54565977497048,4.876325983344152,0.07018086427318626,-0.2119137982828682
-33.982072486526704,21.82095923815004,0.3792678073452238,1.0526062671462864
-26.508159090054125,4.717195621125123,-0.046763951876421454,0.6287480451068381
13.420162923089805,-10.390280927449966,-0.2857807673773249,-0.4049443319088387
8.3460827544245,-17.260295279731082,-0.42648753220871055,-0.2802443696621275
-15.746707373529365,-30.099687450699648,-1.193167606778147,0.6203929593175186
-0.8318286214150814,34.45773095090804,0.7643628886248497,0.23485975121687974
-22.21058412517547,-15.97879931647055,-0.4437103668614504,0.5225781864120079
11.916830255261313,19.882449577342214,0.4164815447224188,-0.26154596787567336
11.895089689582953,-11.742301191628766,-0.2889172783795857,-0.306532137505764
-15.693473673091809,-14.36505660232581,-0.38990543849652104,0.30059932694803926
19.08771486654666,-8.904582739174053,-0.22218350404598464,-0.5636752026534132
-17.128655241179892,43.27403683223459,0.8181238871625794,0.6973258440699179
18.625016858509202,-4.432223260232749,-0.09981144184609625,-0.34958162290731176
17.788629631715583,14.51154866312704,0.2551039847700774,-0.29245931310881795
20.10404616099449,4.431373385361664,0.09663042977936044,-0.27746562311093165
17.359058223435962,-6.802217484699338,-0.1746645260422001,-0.42373269145611003
14.08071458174386,16.097420248561566,0.2757295403450804,-0.24673852940421645
-7.236052593227187,-16.960149373828227,-0.38262795242264647,0.11021549100595038

==> plane_data/data13.csv <==
positionX,positionY,velocityX,velocityY
4.9959200978538965,6.228890009430539,0.2786176154196992,-0.1755754223542631
10.354574710473049,2.5182618612335363,0.07484770147057644,-0.3317488258218623
10.485616860082823,-2.9067503096408323,-0.11016869806087153,-0.30679778055892454
-4.615446709864692,-3.5819967373498502,-0.1575173249381834,0.197417376762384
-2.5275128576177592,-6.442179225805414,-0.27944638415295303,0.15820312550531704
-4.739484998123854,-9.231866309373611,-0.3895154332263823,0.21635010470575658
-0.3258680820275726,-8.26287023683215,-0.3441332594086621,0.05040560417722028
-1.9331762387377698,-6.522970757771419,-0.2645718204703835,0.11508961036608542
-6.809390334674567,-4.448987499280057,-0.13339136808935093,0.2401420867196624
0.6592060557928255,10.30833223394875,0.33568270427952374,-0.025676841276190975
7.762022336660793,6.004853814872244,0.13161239955490514,-0.17340622996581304
-0.06279671298468353,8.85564066896279,0.25186548193223696,0.015413012167342947
-3.4459556349865865,4.629897386905122,0.18993433403090695,0.1813159138364907
-5.1975192105619925,-1.1234111106272129,-0.03405001250165562,0.22420846117668822
8.625069553479836,-5.531270333300053,-0.15476383807365326,-0.23299667452650893
0.9681187365013973,6.815518042038774,0.3071548236347702,-0.021674769432229055
-2.1977120041620655,9.381223023296775,0.23229602450530334,0.07372836192290085
7.293137782991913,4.89041667041078,0.17665358463092187,-0.2624414375970749
-8.156614322507506,-3.8222720374597734,-0.11301001206464166,0.27041990787964787
6.623977860624338,-0.17422405486726827,0.00205812143700279,-0.3443713232362751
8.089948687120883,7.35476018298247,0.21619562229823946,-0.25736721865851014
7.9419534557042155,-3.4789976271729794,-0.14342153229950938,-0.21509435349413084
5.2209312422635294,-8.30544422573886,-0.26083338340497286,-0.19394850802508107
9.33591562301755,1.9358265991269763,0.047186953320896265,-0.32594785728190456
-5.568676021801812,4.019207761581135,0.13305909993487414,0.21421825553793925
-2.882003763337528,5.08875327557339,0.24981463996924874,0.17316577960143445
-9.088632871084778,1.5082049825446802,0.04236537760384265,0.255007542673155
-0.954870954752199,-7.528016094149113,-0.24204331940926424,0.07929254936486521
-1.2564928473472643,7.038767994314324,0.2505759666972456,0.057216670506277344
4.883200111876473,-5.557259900640893,-0.24091642903163915,-0.14730409354167875
-8.526034444851643,1.8541392461411554,0.06235489005232051,0.2718091557067081
-6.4917454944960244,5.081199493016515,0.16451737294167096,0.19782827665735017
-4.894978539279429,-3.8620301400550123,-0.16542067412687572,0.22756202483149907
2.840252130587222,-6.84069003664326,-0.2583495371372101,-0.0764820597391914
4.117941018605603,10.392190983223223,0.36290231383038996,-0.11994090894330099
6.907555324440788,-1.770070504401186,-0.1124601751163886,-0.3080614360338976
-6.639017711142855,1.1423435023716388,0.03579270928064294,0.2294201079290383
12.344966262487382,4.934898491251306,0.3688760439731521,-0.9041929688646354
7.361922103810929,6.458553980198937,0.19113309818361146,-0.2428811643622953
4.156180093661011,-5.383955169046902,-0.32906668013753326,-0.17090189492476804
-7.583226321355655,5.162221318258357,0.1578793827192327,0.2420563012284516
-2.6379493810434345,8.059515521082554,0.2678401253457224,0.0853672946282652
6.161485626729928,-8.399019088340703,-0.22777573363932196,-0.1792290949593638
-5.461075437228751,-2.2194562972609506,-0.07181373310118067,0.2506109695577158
-3.417565103562805,-5.483485724890047,-0.1964499952963956,0.1731552565967206
-5.497132062926819,-3.697923525347375,-0.11193030056457749,0.25620436966235094
-6.064250031175038,12.2223492760077,0.9673436962371432,0.6178363666560001
4.167732496265142,5.734129781273931,0.2301241613530237,-0.1491611484805778
-6.5026972807393815,5.902617957406229,0.16370495006066624,0.18801125251764983
6.172680347441621,-6.221203544734289,-0.22246707543981692,-0.18485253156867823
1.9553807946641981,8.830349079963574,0.29878334280406244,-0.04676840479755121
-7.293884624083207,-3.1987861228872525,-0.11727968750754804,0.27742573636842405
1.2228139183390845,-8.39519468057275,-0.2623959035628512,-0.022518068919288613
-8.105684559056664,-4.9683140090497995,-0.1473023024340138,0.26346627575643994
7.1435495902147075,-3.7229334367811115,-0.1643830598860355,-0.23525734093997772
-6.555630262629867,7.080820390866353,0.2554009360036449,0.2497659249987359
-3.228691373894544,7.879635578621352,0.24032825159892934,0.11804316509787614
-8.624184410569782,-2.271275710678144,-0.0681147411304031,0.2277574942736371
-9.153383181785154,-2.304970455451857,-0.11841646662909397,0.36501736673072804
-7.9873698407593725,1.1088966566090495,0.029937699796320688,0.261835610781504
-2.6459284163895003,6.020166134374073,0.19992326564470386,0.11286366732465396
-0.4608877805705749,-8.78379793939629,-0.26829375110712067,0.056556909130045206
-4.629218693742827,-1.4571021571266474,-0.20034178943737055,0.4953586250780435
-1.0392482149806928,-6.261962075703003,-0.24860346266561453,0.06641202420733308
8.424364336148539,-1.0288361359877563,-0.047902523515777284,-0.2770090572217339
5.559317684851386,-3.0955266224596154,-0.26397879872434604,-0.31611663553792313
-6.732858382715136,2.3987768929403255,0.03600454015426838,0.13064163765502027
3.417904594619262,-5.585019579888691,-0.26957495362555794,-0.11162952926183305
-9.854516776594448,-0.155973777079551,-0.033429570349686355,0.32370455640804746
-4.672927422048642,-4.466004948026441,-0.14936527628423085,0.20153367412724474
-0.2585782459902452,-7.12903581216129,-0.32220661818560004,0.03690499601112499
-0.7733697674490404,-9.370461058148335,-0.33236643707132557,0.08226704830448352
-4.093260051965405,-3.9862563308431036,-0.18869732802712447,0.20729796674591275
-3.5339556026885006,8.89537747910418,0.34392224402013216,0.1229254053780733
8.124602573621667,-7.480791198294725,-0.2589782041419794,-0.287445943711138
-8.34990435142861,4.795599857610727,0.15127843617421408,0.25213940702157
-5.697295948207823,0.8336094661577409,0.03589323780599707,0.2735746855631017
-0.3515264527476201,10.43751563784467,0.37644560227696416,0.01387365387986458
-4.909224918528717,-7.24901446647856,-0.22084837414301925,0.2157730305249775
0.8876244117811105,-7.910616150648834,-0.30242712872486893,-0.016313402893413924
9.5320508196677,0.7207157473167756,-0.011814720054488458,-0.2722003403811006
10.63314442457589,3.9418669643253437,0.13034725216642393,-0.43349843054664067
6.92465887070826,-7.113484665600529,-0.28882738741245984,-0.2890708237207876
-5.299057705203109,-4.294453556757343,-0.1370239633903119,0.24317735016850847
11.122021915473812,2.377594805262722,0.06338228690999738,-0.36959166286486916
4.986888342869513,-2.310658619057373,-0.27363186555619284,-0.48198772803376194
-3.1980064579389733,-8.341878066796092,-0.2144781136509777,0.11939984502584634
3.747681897598211,-8.49994360347259,-0.2746170026409141,-0.1146493047457843
-6.156801395159102,6.632145276455094,0.24695709263699442,0.23048789691961608
-6.0691828818846885,-2.0968395798666033,-0.03565914006698266,0.1975868210555879
11.134688847762636,0.6608524870587493,0.006566130688807086,-0.33580847791873086
8.018133365249836,-5.434143015320695,-0.16644053393921432,-0.24885713149019933
11.062988689186714,-1.5693655988578354,-0.06089800898763918,-0.3602621073998738
4.615409334186489,-8.747840497342906,-0.30520141935719736,-0.16977759108867993
5.728042885825364,16.58559695949486,1.1616837647587956,-0.1582215618091018
2.488120620580693,-8.55504982312367,-0.3006116993596077,-0.04886186288924005
7.457876563754361,-4.729599776461397,-0.17621168843947183,-0.22383121395685657
6.403511898387353,-3.9358021621061985,-0.18304398673180375,-0.22825364448091928
-8.062476133534929,-2.552898855946226,-0.08746051420224407,0.3258751247230479
-5.164165835870183,-7.86695554890943,-0.19046818281927894,0.160823635576688
-8.862303704643665,3.1621002126798663,0.09074717819942392,0.24227899617644352
7.613203988504743,1.8948722539619842,0.05596590856694794,-0.30253963673623596
-5.587814573875735,1.406234983624985,0.05390373718814934,0.2499640381969514
1.0221820232645855,-6.221786794175439,-0.19452521685649882,0.004513217232073938
-16.599145406564187,1.8789038988868239,-0.03372905957827584,0.9696322710070348
6.576445397736508,-7.861443452033382,-0.24421117077290555,-0.21844155991979441
9.03192126572208,5.947341376703194,0.15875725287631473,-0.2473882322005695
-5.811602748437198,-1.1221042798201852,-0.019532081544145017,0.2995735373816375
-5.404420992536246,-2.7834182406926176,-0.08650439924329655,0.2530559835806819
7.487903036991567,5.48606649829872,0.34174598716969273,-0.4505632545597653
-0.37354768916909575,-6.112684162207991,-0.2868156151899619,0.059865073260185475
-6.4566429588551575,-1.1109874084592408,-0.010370646215531017,0.22375988846653672
-5.737969072023643,2.6996372526955654,0.09796721581927051,0.21829278353892023
2.8165198928077855,5.846266606808454,0.2758350070188712,-0.10953742855381149
-2.2941774260980465,7.228004702209251,0.26305452947900587,0.11411376438299102
8.326843884553764,6.178393975655298,0.16222285984206322,-0.23654077216965666
7.667893803181687,4.325459411171305,0.13801456449886448,-0.2915515429525853
-7.9352164313092315,-0.25641881189677745,0.006593813290633946,0.3459683421250886
-4.283621373016197,9.100906184577937,0.42687953516912713,0.2037200862414817
-3.9350333208481656,-8.929090911786702,-0.18293526696378629,0.12465840824267857
-7.455017600651752,-0.6631987983603109,-0.016830587999941492,0.2372981517292186
-0.49025066804155415,6.102593814071421,0.31717659747206595,0.0724809352831269
-6.094305169817267,-4.776929994761079,-0.1437481744991051,0.27063447119384904
-6.038745440855555,4.196142170170764,0.19656342924760303,0.3349453976966651
-6.830539503955426,6.3443244939126275,0.2312022904598426,0.26345569806403124
-5.269991064815169,2.045374406914845,0.07891760988284735,0.25761678311734026
9.422069402267388,3.6209083571301908,0.1165189969397425,-0.3426074232349899
5.076590394762422,-3.8448142456706957,-0.2513997209644605,-0.2565049314713679
-6.19345833769378,0.5702775947097241,0.014414350224703137,0.22034171432165423
-2.648915297660148,3.647429702060174,0.6276193588231355,0.7315974629959942
7.6895538932014365,3.1531735569136874,0.1389807774694215,-0.36852574387172626
2.4922022442543184,-10.167032298076268,-0.24573666550261627,-0.05237491950465155
-4.315952839959872,-4.816788190260611,-0.18062678148005545,0.20265098046525473
2.5548400341849207,8.84120098070108,0.22818777243795554,-0.05080114029021422
-4.87229247906974,6.722462838973989,0.2368493353878313,0.1992230195400955
0.017959150722163753,-9.026102701949478,-0.39127813450781873,0.05088252742302258
-6.576705311000902,-2.2474365865480506,-0.07352778697130745,0.28694770895137234
8.129753046561047,5.444043180538462,0.16359528513963587,-0.2680586638014345
9.170996402116906,-5.862444511708227,-0.21304525441238661,-0.3127282168137155
2.1190757322531,-8.046486252154915,-0.27506425404450263,-0.03367575504785035
-7.075318589895707,0.9696056485609992,0.01663903164115253,0.24101489199407394
-7.056374318931189,0.39344038391742453,0.028193810916038252,0.36443902185979277
7.197458842090677,1.1938418223342102,0.012373112911963045,-0.19224588548897828
-6.959343942066108,-5.229048699734656,-0.1497057560196975,0.23275346820160606
-1.582901392277882,7.947047174129033,0.2703289718387148,0.059689420340317406
8.165816216981824,4.552712348742236,0.07652765823347688,-0.15927108174664298
8.693045970320371,-6.248713256123578,-0.1588582486087109,-0.23372106233746398
-9.44018983984743,3.3662534361975838,0.09077760932164843,0.29935496760637836
-7.730013583036456,-4.269542367103523,-0.11664683540417667,0.2758293523059703
2.714170200782642,-9.218544883165814,-0.30711954997763913,-0.07831394618035545
-3.026683369708469,6.405154701625926,0.23633431222686033,0.1312201732114031
8.90506080066803,-6.788496645666809,-0.240268549696239,-0.29341871761951743
10.334987225290103,-6.500442729055987,-0.3260743266170616,-0.4897857169314553
-5.677549895795699,7.221839295036572,0.2699551054215698,0.21946472088304655
-7.958779843645566,0.5417364025136147,-0.0036416954842130576,0.34791501665708574
-5.379242480521849,-6.8813271982317215,-0.1600944822055504,0.16185432393239926
-4.121182106763425,8.112815161394101,0.21482909653034796,0.11447428200867756
-5.822929133922915,-4.1681866265723695,-0.11720891669099924,0.26339284314347017
7.744549721420935,-4.170814532266494,-0.2305258355614103,-0.3110009503186153
8.368307677859327,-4.238213646579308,-0.1121502934563078,-0.16591158501906197
0.8703404777849696,7.345816097685375,0.3167387258111459,-0.015273888666632691
9.18717373297067,-7.025410184649979,-0.31453422596732344,-0.42177110666421797
-0.7821930862243434,6.655332338432152,0.24226592541639788,0.04751794842643184
7.170754987298647,-8.096552161595621,-0.29794536145803624,-0.27970488073806093
7.200925220569231,-5.730769958058812,-0.18656523974389688,-0.21459809764146104
-8.394835161195802,3.906213042057609,0.10650098181670414,0.26337324172614346
-1.5703302444156073,-6.023937081793493,-0.24531076580631053,0.0801891710145412
9.865729866368811,2.208798725550725,0.05069253401620965,-0.32179068823733753
9.648921034781086,5.352251981203321,0.1845348502865991,-0.3540029912199733
-4.532599554477557,3.269091702198323,0.15583465164313748,0.22824525053517897
-7.989420286703163,3.7627783310613703,0.12760988022533387,0.3392459908687826
10.547321220671751,1.5956821355510329,0.04233768043242767,-0.32395762995992977
17.83475172553418,5.9132119809998915,0.2610544684459983,-0.6419334693114762
-6.23259271901926,-7.649896428175293,-0.4501794033770508,0.40882155733201325
6.822744022984722,14.709637406903685,0.800195455062672,-0.4414618843765562
-6.59129240007699,3.7670852999542426,0.07789377124445515,0.21944639032995591
6.0049094546816,-5.117603015690864,-0.21698483052457254,-0.20877894928758362
3.446765183136511,-6.785732417006232,-0.27574528577949636,-0.11975222271051036
6.321767677559477,-2.9792382195067963,-0.17070146484395646,-0.23863008574366076
3.924305198800699,-9.197437478487236,-0.36244434925267754,-0.15306573516265423
-9.355755638493118,-0.20148504203110068,-0.005051596210641438,0.30834017280298937
-4.415293755847609,3.796763109710943,0.18077699902319483,0.21666443060522145
6.722397919892397,-4.791916489546864,-0.20232414595892395,-0.22290999838451364
-1.0311935058277473,-8.025325097362952,-0.3311139193368733,0.10092010594678774
-6.799707891535264,1.926607051018511,0.047279860669962454,0.2118734627358876
4.509680088939317,-3.4703996169352616,-0.426476773597095,-0.2987005093676384
9.566314525946666,-5.0608034412595595,-0.127662178310207,-0.1991410714731163
6.43727635807022,8.603252194725677,0.2665701117760258,-0.20782394314000377
-0.3607880364391391,9.293402172262493,0.3772855267189437,0.05380922801583125
10.010013506426425,0.7197309947444278,0.02381875154903882,-0.2678246519524329
-6.14789743541396,4.739531674979068,0.1688922848304127,0.26138464008944456
4.292368849826977,8.530171126220296,0.28725285604070144,-0.15461166078631267
-7.578683184902469,-2.723115353484947,-0.10671968043651063,0.2792474443220691
-1.2735371529320554,8.587680071046488,0.2829914312774791,0.08303154104524553
6.497791239970966,-8.891156770280075,-0.3985633139473278,-0.3257096157540266
-4.5394577884892495,8.429006926016745,0.29177968917093217,0.1807530636921104
7.833830914911968,-1.2315748564703055,-0.05638800398554231,-0.296248151198085
3.4326808667772495,-8.885461968848576,-0.2844890758763179,-0.09818146370733122
8.526831025161366,-3.7860482682937753,-0.15896692622620268,-0.2655219968202892
0.18913620049964386,-6.747770618506201,-0.2654865878728746,0.03868316391524738
9.36601076531423,-1.130138837725721,-0.05961322282520966,-0.25488866876472555
-6.1140745703946076,2.9854198675388943,0.11326669306166365,0.277083412094577
-4.773728519863216,4.914383681590932,0.2107198388903303,0.2242560691206529
6.612129999085369,-5.7916874155329925,-0.1774795599141344,-0.19160591738870553
-6.0892991389267666,0.14742670814861547,0.010496746669677495,0.1838560951715375
-7.286508091955934,-2.106185065757383,-0.07766067794847656,0.3345852057159346
3.3889784051881175,-11.002020359807728,-1.0160257282188097,-0.4011810112844943
-7.377274032040458,1.492036262829655,0.05459414374553628,0.28835062984468285
2.962252698421529,-9.783703689818157,-0.31175265446900896,-0.09226631220488862
1.994638789244373,5.982415495957117,0.2972389078112916,-0.0939155635915085
-6.930040224717474,3.947311497217176,0.15120861594480786,0.32931802195813487
7.327102753050574,-2.3538050746391237,-0.1278647299201331,-0.2526331185409767
6.971426951152758,4.363328989254435,0.1557892352926851,-0.27937280610098386
10.688735029708013,-0.6508797612234976,-0.029285311804187357,-0.27508633152183654
4.9516911441488585,-7.809167290964799,-0.27360010988448624,-0.16235524675748694
6.7140752186352,0.47950895446131725,0.02551027427098465,-0.3435930604515772
9.353397852277778,-1.8489558848420231,-0.07835300358189595,-0.29207531136693393
-5.894880888789408,1.6761829856662056,0.05772023993129188,0.2772005638950928
-6.827274695552042,5.47332754807626,0.1863033686371903,0.2625269536680018
-6.811203120325927,-1.9078461018303612,-0.02849801612259405,0.16469654794994687
-7.505883813507186,-0.18390240138876748,0.004759287821497989,0.1859571793839239
7.117257230345497,3.0073572241015705,0.0830242726428649,-0.20090087251561203
1.9472797468855687,-9.605465510508962,-0.40912123418048435,-0.0725504317160142
-8.478178018022355,1.0748200512712685,0.021328526631629444,0.23145195471968597
5.3908541247554105,-4.626035053004472,-0.23593062851722968,-0.21306005227520705
-6.064474508959793,-6.902691979764474,-0.19004669770360702,0.21604718789877203
-3.0530429563432904,-6.9347269731210535,-0.3540420750386964,0.2236339954881718
6.265136181064655,-1.645119188810588,-0.11429678364918877,-0.2312631748024843
7.967143670215799,2.481066882380998,0.07652496877051479,-0.35948480258258597
0.7851371192951078,7.885004126038559,0.23692026091372834,0.01235164227907274
-3.573212667369939,-6.7546571796912795,-0.22241753762541996,0.18821524749860152
3.788439138349015,7.695536232252919,0.254990866899442,-0.1159454097615503
-6.817861255023871,4.586331088153682,0.18797434429151694,0.3075668199222451
9.981842955701637,-1.9302541526414427,-0.08631779379432108,-0.3001492108366914
1.0093549174392455,-7.492972225714802,-0.29498473525727664,-0.005421631569936412
5.369671205155529,-8.882673021987223,-0.3588512284328014,-0.245529821964162
-7.214894142958228,-4.0997158374623215,-0.10335725897046026,0.222661980654249
8.180745308037993,1.9671338495134991,0.034030384061468875,-0.2302706509186515
-2.4039727521847714,6.7174521321200835,0.24750012273749075,0.10414317290055594
9.30603346542279,-3.5555866394780646,-0.13138079800843902,-0.28683822202111947
6.132625333279668,6.292973380866054,0.31014570917924894,-0.25281854773268875
1.2241848252246907,6.2233669478082545,0.28541559631598523,-0.06145547584248278
-5.058074336929048,-1.778745306083391,-0.05854498371956694,0.24925402386874781
-7.185041017719208,2.1453287175071023,0.07820822635378441,0.2943783930283504
2.7267231808091146,-7.966932295142129,-0.27866194309521125,-0.07178390932184756
-1.193713141213701,10.709177805724101,0.5226902323762447,0.06748015936804941
0.14854495401678264,-7.7668970622008375,-0.3897449988604736,0.04982006670758619
5.092300240819334,-6.018990984232401,-0.21175779629312744,-0.1656061774960143
2.1761068895683917,7.121784509406768,0.30223558177572196,-0.08257778008664159
-7.165447432503562,2.742967999955047,0.08015562512304397,0.32446462380077196
5.000608089581397,4.306471808162299,0.25893117149192907,-0.23960673965523854
1.8499504487259772,8.289547148083832,0.22557080270618068,-0.053453021607083484
7.573203343690388,-6.60507610190428,-0.20243777905534496,-0.26121144454365874
4.427767245074413,9.010806932222327,0.3350132079034932,-0.1179464603919218
4.241748290737806,8.104214287939614,0.23834000979150322,-0.12446019190536396
-8.870810387651261,-0.8000205508167446,-0.05556710404980665,0.29093314432762235
-5.51166953689079,6.663292981879153,0.2667640057124039,0.2602492794513022
-5.213192926614834,6.211140309318767,0.11665468247628889,0.1147185758102599
-7.2697710987197075,-4.739912288844985,-0.12055660654731598,0.2139297466721017
-2.731379921361533,-8.456432561808317,-0.1771597461939432,0.08916888072908026
-6.478273962158817,4.278535734513489,0.07030936267377329,0.1456526522541301
-2.6633133301133816,8.633773149312088,0.37106410166743653,0.12762615141693362
7.809126975839406,-2.6918574206389874,-0.1387843365305009,-0.238646799820237
-5.052195732109769,-4.853580612648455,-0.14895272211275346,0.22352473614200133
2.8580754622893036,6.93607032843992,0.3058482081718051,-0.10149994066151832
-2.944516859239643,-5.262816721881636,-0.23661277148433763,0.15558482683897398
4.021446096123497,5.148674420679956,0.23258829833948175,-0.15522310311209667
9.873921102458308,-2.6046651907987686,-0.10437348103676028,-0.28808873543905106
-6.3286364449642845,3.492001959368547,0.11478099238843142,0.26528545249740126
-6.671108961714052,0.5760478093044958,0.006067375375678507,0.27215979725333533
-3.4678146526744964,6.738303678034988,0.22976810322729574,0.15101165143338927
5.71420909209632,8.724876168921321,0.32666396754907656,-0.2060850418063866
-1.8909103464329262,8.896844557760451,0.4314386387331104,0.10522509489770492
-0.7630241878254883,4.716522898524027,0.8061346930209646,0.2479219425319037
-6.715990291037689,-3.212547674031044,-0.07581417771170988,0.2099722617924408
-7.024345729777893,-0.2974401451091084,0.012372625162896368,0.2849135620072483
1.195397431077462,9.83376067624713,0.2935261649099249,-0.01095055214517797
-0.41973018109003335,-7.578018963932793,-0.22753218080077564,0.05035786487212839
2.2196848063422756,-8.95939903356059,-0.27922056967143727,-0.05102260390707003
-6.56140364231868,2.915440818056585,0.0857015822176802,0.286896795068261
3.3711067560621384,4.514737806783845,0.842304902498505,-0.4428305361197815
-2.6657428123670828,-15.882630115198463,-0.7942610291232558,0.13238077081297212
10.415523178441685,5.074449152629225,0.09469496985789652,-0.271988542372866
7.235948968290223,-1.270687813437484,-0.05496284896612105,-0.22299775401848515
-6.959777246176098,-0.8853036948617734,-0.01702038468680408,0.2773986788459153
0.001959181971698698,-9.73192971918154,-0.30641248614218497,0.05511823841968448
-3.82664685585231,-5.850611093865705,-0.3013141912782701,0.25751883769711875
-2.6334187253718446,-5.703874341545038,-0.20144528920282276,0.12460306621153866
8.513550032195115,0.20819495224156492,-0.028136459407620162,-0.2941383843623766
-4.300233096714176,-5.504364351764926,-0.1496070510349541,0.16724987669692568
4.683080071172165,10.004155649016537,0.29926711743271095,-0.13130011617140916
7.789975790190291,1.0097866538067892,0.020574800716488588,-0.4082590396799945
5.603461654690855,-7.353713409822404,-0.22980342383926558,-0.1848495390602559
-4.400353750512008,-7.747658176166988,-0.2605718212303966,0.21886879772794607
4.354790458056881,-4.416784884016125,-0.39215901236417805,-0.2602310590895458
12.315077871614783,1.8806967062915998,0.11301366831116345,-0.8908604641435334
7.2775976231707045,3.9036222184103346,0.12191547214860032,-0.24500604280005334
-6.080355186885768,7.555002312510456,0.2678389718301066,0.21514534026676282
6.0215619557898306,3.3208052585145675,0.18722792131589208,-0.2908529118768885
-8.058346597145265,-3.201412012528647,-0.12925215742423957,0.3515460115996235
5.70837059268222,2.975834241080579,0.1431471201462905,-0.2205354623898476
8.14044485110899,-6.145812317373142,-0.21422332678802744,-0.2650507365317027
0.22929938704406966,7.340555020652592,0.2663524740576397,0.0038949484058800952
-6.9304324285285706,1.4736613628724653,0.03716119237473101,0.22078414461490464
2.3242938563528437,-6.890855295686035,-0.2046337887223413,-0.03302362780283572
-1.3583843908016604,-6.764799000207897,-0.18036192437159315,0.0654844956271005
-9.406376704445488,2.450632601314365,0.09171928889285326,0.4554385345365761
1.2978533446799907,8.71168188427473,0.32357663343697274,-0.043141388433932636
8.851064218046682,-1.4481223170716953,-0.07109011146559822,-0.26902803807481884
7.902481226651446,-0.10103848675411126,-0.03343151236120817,-0.27906189013098887
-9.04811176765158,3.525871246266373,0.08954326903948193,0.2509204039103872
3.346780816447419,-5.0082565230730856,-0.5269769867898378,-0.17752730987157803
-8.314198668071212,-1.3184137487408933,-0.03290350226614398,0.26316778995828355
-1.9175431666317941,8.368848552615786,0.2832244691643153,0.10054522992268004
5.846178210752541,-7.887529408563899,-0.27593589600161705,-0.1928201198255861
9.588998687357826,-4.55642251391297,-0.1374151833996024,-0.22505645921520623
-8.767646422156181,-1.5614714398589633,-0.09393520102669224,0.34627670546845324
8.105495092618858,-4.832918601158844,-0.18156589450534272,-0.26182148875182243
-7.729738053598694,2.960000840767939,0.09821736615092427,0.3169077212843725
9.499421897092843,-19.593904571071697,-0.37618557302902206,-0.12046676392747081
-0.4192943204264731,-6.645236814360901,-0.279353280580462,0.03625711202916063
9.927352690829743,-1.219165545496599,-0.052239520280502875,-0.26110337553254764
-4.075858901319984,2.264033150639588,0.14705795550341152,0.7955012481130012
5.584658605983077,4.84308290860796,0.19823602909138652,-0.21413041379413492
-2.7653245031184968,7.531779458270225,0.27058198030417896,0.10958141910516937
-6.253786524949101,2.3897921269568307,0.14566230702379324,0.41886430456459844
-4.813958450625434,-5.374060857236194,-0.1807717569217975,0.20598357178176538
-1.6765637859470608,-7.23320337024455,-0.34270544395286057,0.12520670270958953
-8.198522934698481,-4.486392322264357,-0.11094420890461447,0.26379781062069224
-0.209506827969201,7.055664577131481,0.26560908110476295,0.02760890491891395
-7.911975819640848,6.077073795205897,0.2199988801514242,0.2909960172580225
7.859913466816207,0.4925368306296589,-0.009097995160583442,-0.25591827294566416
0.694200400197153,-8.489354042546532,-0.2434713001436192,0.008861729325797173
-0.2499029917058344,6.514678629868867,0.27300288539055495,0.026218879679697195
-3.823441354323039,7.644754417829789,0.34912946931826466,0.17681576738551502
-2.6237867047794214,-9.153838207465471,-0.20350545333656433,0.09772732350754373
0.3357846567260514,-8.271963626445775,-0.12846205545893188,0.01890275013163945
5.940838259109341,5.948563518071163,0.28176190989582234,-0.2086603839395431
-7.234042037405162,4.789934219356043,0.1408697918781931,0.24103406930629553
8.278337660284722,-3.0437405406913265,-0.11426261678259961,-0.2006694696165344
-6.43547073918882,-0.6297346050809043,-0.008402959735600752,0.19760221143245207
-1.6015485440895703,-8.644913433566401,-0.24152578463931493,0.1004176550990612
4.218674428307989,-5.959148200298505,-0.2485099566251483,-0.14439247364837945
-2.167831322373467,7.752167979282328,0.2664806282894651,0.10293260756330196
3.3763879403816883,5.541815083170065,0.2440694820655569,-0.1289082842304746
-5.927730685212282,-0.4200222735734997,0.010261527364650289,0.378770237394682
10.443934245425439,3.3114286393615524,0.08419902831844622,-0.2847504861113777
-5.2555483023738345,2.656163591243263,0.13672474013996103,0.2908903660304535
8.878040003379299,3.3538320306232445,0.14927054135612133,-0.4369953632596889
6.835920987218664,6.945666213955389,0.23865572015882636,-0.23439571940107243
4.651903261077949,-7.370771602300728,-0.1855189298619143,-0.1120992202980096
1.5078086796672654,-6.493617722712683,-0.3315382947769566,-0.023716795774603637
4.064429869090225,-7.681873964265498,-0.2925267162161907,-0.15167983150487482
-5.181762116443657,7.7846596824733965,0.2743613458627369,0.18863994855516641
7.901102522724436,6.687311527302586,0.19159602555874664,-0.24462272984719946
9.84910656434284,-0.7027656391112671,-0.048685904986287894,-0.41977727339757126
3.6907054352811017,-7.26373197066778,-0.2588330690612358,-0.09312654513610437
4.28788389906625,7.3248354704596705,0.2513735881644994,-0.1446475409112213
-8.155555048119721,3.0974002651897807,0.10131092368419514,0.3400049725908879
7.478352805308515,-5.229931561419943,-0.15595484211854738,-0.21161623396175286
13.554625361573377,-7.4776621525000655,-0.6042084526547197,-0.8168836238053558
1.4972841799458818,-7.997585486612837,-0.27867555338853556,-0.03049095031811502
-5.853576070289741,2.1724938661207815,0.0597497438390557,0.16474343941429792
-10.279764653778535,-1.5826186295185434,-0.18507995779634626,0.7996183251175635
-6.18709686076071,5.475165432794114,0.12108155566260771,0.13782826838958537
-1.7812273825312315,-7.798873304625455,-0.3255491279660566,0.12452257707949771
3.3174695892597983,7.337701990702124,0.2604727156713937,-0.11712314777211423
3.398683371721967,-7.958449348004088,-0.28266815066263534,-0.09913982975982114
-5.558410399372189,-7.4255829259798105,-0.19564867333406483,0.196662974108237
-5.0226719118939345,3.271268566065534,0.13100192076616424,0.2306960408258313
-5.431606913595423,8.254128344406292,0.2913394162785757,0.19967714296336042
-5.645575771768174,0.09521733600599597,0.026296206283746938,0.27349248771066054
8.789306723616818,6.606279830068931,0.2508779532615644,-0.3500330563920647
-0.9249474469129682,-6.916831032767061,-0.2753723338408432,0.07289317742430872
8.959962422349669,-0.7926575033495445,-0.040546664389314487,-0.3246905045798128
1.5125306742220785,-5.994381717020617,-0.3009064101822755,-0.03016873633508845
-3.3246766343462113,6.017214452167102,0.23338782697151172,0.14364870526805337
1.8020953153222918,9.422599425247494,0.3430903371765282,-0.03858185051461874
-5.001456277067176,-2.427873525051556,-0.09516457238294802,0.2403890596439078
5.011230525266971,-5.033037814464752,-0.22364192266030863,-0.15280150187196267
5.652479175301085,5.744851371543104,0.29981240833877537,-0.26090144949704047
1.5727881829640409,-10.622090347716362,-0.5056813921841962,-0.07177800557043779
-8.248908191033276,-1.8944233214431523,-0.07615938757028483,0.23960521773100035
5.259528795016775,-6.58378698982156,-0.2051398710549573,-0.16043400702611574
8.059884031786881,-2.1550774358686144,-0.10392549652280253,-0.25429398501413686
5.062936133152322,5.280869926960134,0.18263353127643434,-0.15999130444070422
-3.8139707403544745,-5.152464505907501,-0.14386201951486327,0.14498669868675643
2.2878929786568127,-7.503014341367601,-0.3373631764672742,-0.07177704784804574
-3.1706374206750616,-7.74770860640131,-0.15224813742449453,0.09824533901379784
-1.3602329816227379,5.843136016452999,0.3036796906401357,0.09768260894128919
-6.944513555878393,-1.4464556773351744,-0.022255138201365838,0.1885106802038583
7.531428908864664,-1.7752153265536448,-0.08505484214473664,-0.2703091482614681
9.23383519101543,-2.50733761897256,-0.11190687467887425,-0.29251545726187456
8.956789338001213,0.9940446501536759,0.013563798293119659,-0.3008245097332292
-4.0538053541991825,-6.438145168424863,-0.17612985526591893,0.15855670315874873
-5.912587986404348,3.52045066451604,0.07158727127601809,0.20554389277043983
-8.720639175034275,2.63868345781492,0.05965165761168538,0.23781609439225718
0.81522715575131,-6.8836498616311435,-0.4032886334588895,0.00796325084747931
7.310487058515825,-0.128462990649077,-0.03780374836004942,-0.2811334948959571
7.611500926260331,-0.7418191809217335,-0.04943372796478475,-0.27859214642787705
4.650253614221382,-6.439494766533608,-0.26415285305158787,-0.15513776239051996
-1.762213199839027,10.055115960006889,0.4450320973629023,0.1292828101052036
4.517943995843982,5.283859344225557,0.2220521560223959,-0.15443025587133255
2.1819226056859,-6.244206512723716,-0.3276984535907656,-0.05758171881584978
-7.162327698431008,-6.314551769532915,-0.3479763312537177,0.4727461052383557
6.6693993226055035,-3.393168644294348,-0.1717679972885149,-0.2132379053212945
-1.4535202307421382,-9.093561958812035,-0.30120501828063323,0.09182623557701977
3.716804767459892,-6.321720218150286,-0.2627607634623789,-0.11801273629720917
-4.779172702563056,-6.558221846156447,-0.26488652693161796,0.26639547865069885
-10.222482849361457,-0.49252549622784675,-0.03668299365396266,0.30161933668626456
-0.6488496305022018,8.757662348919018,0.27066917051685874,0.049588931923865064
-3.529361766526076,8.328699221010458,0.2904815746587135,0.13225908740581727
-0.42794786586444755,-12.594628941883318,-0.7754677152421696,-0.04251950510107506
-7.861800244720223,-1.612878319210865,-0.06088167832882194,0.22050784362014453
-8.396228537055729,-0.16800793821750953,-0.011960997029937644,0.2657560478598927
-4.240852666540358,-3.551134162262515,-0.12515056734318647,0.1761969180772368
6.021493785183042,5.169553825344267,0.1954700647739224,-0.21997070786751688
-5.106279502412302,-3.290521904465003,-0.11611182821356425,0.2312666596822136
-9.353455358681506,-0.941613432476509,-0.05717479480217605,0.3311515241936057
7.067064403384769,-0.6801921403747562,-0.05650151984648282,-0.26775445330214875
-3.6583273934152998,9.356048290390701,0.31668153599880833,0.13330228453976786
9.198030360574034,-0.24429821085061573,-0.017969196322000065,-0.23809869124846186
1.1177849177689991,9.275773108257372,0.3121187572474972,-0.023904020210120138
-6.467752205312085,1.6608329387153784,0.06396076180997093,0.24127154621250105
4.730212384515777,5.753625876803672,0.22867682685422883,-0.17359175125598764
-8.548991327002335,-3.314092735737575,-0.06727080054267626,0.22131648161685227
-5.43676729285161,3.409571755976152,0.17451867422700626,0.32389749343933966
8.489708391042328,4.1037943151815925,0.10249426268825476,-0.23419717312493588
9.005143973720985,2.7524325219977754,0.04794964558452835,-0.28490395306940663
4.627284808678469,-9.435631570702089,-0.3169156718321438,-0.15826614626778004
7.464518984730783,7.857195318023684,0.3640955472994093,-0.3155660662255595
-9.462402408610398,0.4675768167309031,0.005555380247086225,0.299624478346248
6.199925918886551,-4.515446510147459,-0.23366214125434281,-0.2367668858190414
-3.565362359687576,-4.416890619579855,-0.30895258835248346,0.2965701828864725
2.092490275435316,7.7174344159987625,0.27931732902746687,-0.04831556125346534
-7.597336917806066,-3.743930133737729,-0.10366005368315592,0.23246513380119035
9.936936792492656,3.955450390089952,0.09839305420466246,-0.31083170749186123
-0.4213545995802465,9.870996959864328,0.4909616498086948,0.06916256340699631
1.456928749936119,-8.896173034645674,-0.3218847629914401,-0.01985722980792481
8.704720688642137,2.26333677807298,0.062074068991199736,-0.30013344066574926
-5.3649268658712606,-0.43465169632838246,-0.013794852499541883,0.32391624592358187
0.34647493107629457,22.082701446938973,0.6376925134096288,0.0847578209752615
5.423015196604034,-5.5480376814904515,-0.26159281508142473,-0.21856951693302068
4.361777972331704,6.696353567672788,0.23535374781112947,-0.12642492316293982
7.463566595935049,-3.1955585940676383,-0.14511200820626655,-0.23411817480898758
-6.843021889617113,3.2825771080147863,0.09757279839862372,0.2505701186645479
-4.136502038907338,4.6412733429862145,0.18060946167182884,0.18995093604038707
5.613188039882998,-6.121078889287612,-0.2026616418719331,-0.17592734554061562
-3.685838723772252,-7.3542661731304335,-0.2672269305827846,0.19626131643586875
7.370570508808495,2.397957686821845,0.08321687512326868,-0.3061303218918869
-6.5632878721295285,-0.031982301325695406,0.005296169197078467,0.3091953578040916
9.68127182019659,4.533120450182828,0.11502378076311671,-0.31098620042840314
-1.157521697924399,9.137987643217354,0.3366970869100984,0.07240820661964792
-5.315513391884566,5.068509234982533,0.14180364117891434,0.16470227702953188
-5.668269355681223,5.347279310292549,0.27432036008718613,0.3212871689832644
5.7512854453153075,-6.867807048400988,-0.2551274417266405,-0.19633644985141555
6.313401176765432,8.064330459193346,0.23890184675853965,-0.17697642330518035
4.299139441992166,6.199036571932743,0.315559817924615,-0.15984975271868782
8.302383611276309,3.312688049692442,0.04783841285833031,-0.1487275386206371
9.646538097094714,-0.021409933966203443,-0.02526868959916781,-0.30920140209845143
0.37480009501074174,9.140897830684622,0.28770731961543755,0.014210393578867985
-7.604408747352951,4.366928057581674,0.13004008142568452,0.21419212860934342
0.7217515037158407,-9.666789988431278,-0.3444486245028696,0.0055947591829344605
6.688093522126064,5.718410117632647,0.17694677651264515,-0.187815380804236
5.984035096049806,-2.304777839445,-0.15964367904278368,-0.25525097122274226
7.643173610658678,-6.006715584481676,-0.20865153042001142,-0.23751726882899796
6.811664483559167,7.632674493585223,0.20035614353072595,-0.20208574896946602
-2.91805986670361,9.616998823462266,0.3383837263257118,0.11413945571256294
6.857186039088928,3.5382494455843436,0.13274914302623197,-0.25907141331638867
-6.261685649783918,-5.4802804736793185,-0.12367971444095768,0.18691426542489334
-0.3096844988890831,7.7907609613847155,0.3390134638738911,0.03963234423019781
-6.679668627470357,-3.6934555602693426,-0.09111201331585563,0.19718353380407277
6.25172501017961,7.415595141037411,0.3300201790559956,-0.29763256615123657
7.276079957154438,0.4957431959547721,0.007607313591735162,-0.28816545826010753
0.7904475295254543,-9.070182524389818,-0.308001567141335,0.008311144396447808
2.5586548132950733,8.225864354484752,0.33069794538877,-0.09774657220632049
2.8154350454579666,-5.829847995469516,-0.28138559758398834,-0.07126614700011846
-6.370405178422738,-6.374761053023415,-0.15886626104875257,0.19972748856625047
-1.8032091779813928,6.815329018963251,0.2595434095395579,0.07888825512604261
5.287551771435973,9.368473588085898,0.32152399215113503,-0.16684393912301387
-2.7757471940887215,9.116788162035549,0.3016790246564934,0.09677651539896645
-1.1274532473579275,-8.536958467045633,-0.2474764447282514,0.07457972936024392
9.795562400302977,-3.9788734472664027,-0.10086053155598831,-0.18326691968965259
-7.301384379168635,3.227396820463437,0.06426581318582582,0.24729157472851748
3.3231333255172117,9.296419921349106,0.3138624454277247,-0.10130091306222057
7.061599299895318,-4.269089684833836,-0.17704446783855182,-0.22422487514265527
-2.5111589120585633,-5.1030734451289765,-0.2666386717100176,0.1744552967112075
-3.394989124197757,7.3192764262646675,0.25521797020955206,0.1455010204363221
11.306589539507831,-0.47432153333426236,-0.026749766167511183,-0.401529307413929
7.070434594140073,-6.372577480236876,-0.2126016497909184,-0.21466056770865313
-8.862637566753508,-0.2916983613740418,0.0009940020171250756,0.23906614441342658
-1.9903927165943687,6.3058007768350155,0.3253278831114303,0.12175895197260989
8.841922154833448,1.6357886032324236,0.040589699187158025,-0.2841341755980848
6.278484783758742,-11.013352306928388,-0.7707005173695308,-0.5988351424674663
6.924029599587888,5.422099026800545,0.07590881972973891,-0.10625476207402604
-1.0448490024858317,7.666944520163469,0.30012461073691254,0.0791551467050233
8.30845779998282,1.4480537154643147,0.021854964080908063,-0.24206188356944708
-3.816769767922126,4.211696620250428,0.16202085524599674,0.1770809626595046
-0.5201242319519876,8.25021948593346,0.19954642955313984,0.03913100118296823
6.494825009981876,-6.707053521891226,-0.22984152870764085,-0.23458474617127265
9.179111445701608,4.997554379116989,0.16052758255629132,-0.3030922218912219
6.396822458300803,3.930070259326463,0.14373654878263842,-0.24365931331276763
-4.245289109186112,5.31316834198625,0.20966936024788585,0.20148298242958892
-5.813274571551487,-9.624353111068766,-0.6499442340875643,0.43197996261610744
0.2724214951599463,-10.32496028173465,-0.5291753157601181,0.038804692552572816
9.078679124501768,-3.225097482172667,-0.1594080762143765,-0.32770005745183
-0.7544752461395229,7.283661505161015,0.2535199699231546,0.03344086136654331
-4.022777845324587,3.5153528008991404,0.153091975544733,0.17933081617895086
2.8537324649655034,6.372245190078358,0.2948815429690277,-0.09788633388377198
-9.028582007344934,0.8920312755228916,0.012686665204619103,0.32305170210172757
4.840315158025399,6.9694593475676605,0.2530895540630231,-0.14730409729847432
4.365480119055653,-8.202574483442131,-0.27903479751703547,-0.13983809183420673
-6.158593282992548,1.160785943918513,0.054940078211466854,0.25913362635156983
-2.665344242780117,-11.116114391255977,-0.9562348630179908,0.29735278726741676
-4.305070752276454,-7.178240532189917,-0.25082221066619675,0.23475496067350815
9.986824436506048,1.4598256936957301,0.030774171925258165,-0.36233345521113425
-1.9731274426079397,-8.180492579667348,-0.2665559515065293,0.10126428200224907
-8.337283064958633,-0.7457959424817802,-0.01188478646532652,0.26088210896273994
1.5441970834721812,7.317655915838746,0.27574994898196026,-0.03082497095053792
5.34067471286783,3.9352700883572385,0.139701422378034,-0.2073530727979514
5.710804819871024,-4.000300033802292,-0.18721416303759505,-0.20133370212607082
10.631997434892217,-2.023827863188937,-0.10068341070653022,-0.32710288197030657
-5.645609938888607,4.671248379868329,0.1326466012849401,0.20452231595311057
-8.193024858148107,1.4818185940563706,0.03237321706058977,0.2759710383255736
2.176049292732281,10.199588431784314,0.3885007499765205,-0.06582458251118324
10.673055487608101,0.18462294632501536,0.006551590201323435,-0.31710838340490716
-2.416778454801598,-9.583353493153183,-0.31800828437438833,0.128247593668614
-3.3351964676306096,5.480744296399508,0.24639018412827682,0.15101771588397325
1.8064854905503709,-8.45912540265734,-0.2853396606424843,-0.046040845197155233
-5.77311288650995,-3.1648686504108516,-0.08538173090371824,0.26404631251187743
-7.564154427998076,5.974010288281173,0.17299808687277862,0.1768778483795987
9.965445366272926,3.0907673766359416,0.08946392403606114,-0.30873140775425134
4.666702528492837,7.68980922230607,0.2632062606535381,-0.14567909679412733
6.2318475702083544,-0.23639899135087017,0.05137263550665766,-0.38257257107297404
1.3314374041007437,-10.056840770091318,-0.3088354757113566,-0.019324900589963372
-3.159867685804273,-6.290632662810372,-0.2632136365872615,0.19929853088916286
-7.6155527816667705,3.490741308256456,0.09406523923470048,0.22842353064601814
6.27278842244178,-7.306429581798496,-0.2609677275533638,-0.2080640162281289
2.815067611641076,9.903171998555173,0.3326072888182136,-0.07553587761283934
-7.985641854882227,2.2257526307097226,0.09071184286792422,0.3241183205283528
-7.0317176086232696,-2.7234274706316253,-0.07604507333743776,0.2592918453598365
0.6111143756972393,9.646356941612165,0.3802441552773651,0.018611660619271206
8.7343474917807,-2.0262789404866757,-0.08929178819359397,-0.2521543950854515
-7.445938821444741,-1.2168352340969588,-0.05643799141999239,0.45638231573882104
-4.36693283938339,6.5022853215532965,0.1760408855796599,0.14335063048442678
-5.948448458432162,-5.918857848183268,-0.148927850549736,0.2001542706726906
2.944742902649903,-6.394258402486312,-0.3393251917699115,-0.09970932208235062
7.592175119763516,-7.378508634995105,-0.20134622629482726,-0.20006019105562944
9.420107135971874,1.3492467321478012,0.027712643358207265,-0.29772447078328296
-6.783363982128492,-5.8045307415047,-0.15404877583235135,0.22943376542342406
3.561790777905627,6.60064802492585,0.32982263402562445,-0.16097170740158956
3.630941360526546,6.054136843065914,0.25925706035247403,-0.11378051775638419
-3.8989188629495453,5.814650334574918,0.21691223409999832,0.1602104799308949
-1.2694600301322283,-5.462997022890138,-0.9935968880991767,0.1387360657462666
0.11578153413303127,8.341773117068474,0.3042246721325109,0.030132656991917656
-2.170025624877556,-8.99464868737767,-0.27730237884055975,0.12160611272696878
8.952705838829806,-4.358917515332562,-0.20151297846211555,-0.312404043558254
-3.747982079824951,5.063508210169545,0.1990714206331338,0.16568006371724922
-9.109416511870073,-3.0909988505266224,-0.11563268288795901,0.3348751424684826
0.1506325501511726,7.8431065500760475,0.2350221169754667,0.031554826815294756
-5.602366734213259,-1.6703504785595111,-0.05012814171407522,0.26186146032497903
-7.375261536871386,4.012685097599841,0.0974911429814554,0.2577070412177882
-2.3529128964802974,-7.439546152418666,-0.3169917848270457,0.15530916184965865
6.52870360693994,2.6412618998105803,0.0783257746793335,-0.2042940333690703
8.621281955431286,4.822749989111862,0.19061759279996154,-0.3647023503094409
1.6125376574521646,6.711061016356178,0.2657823004219351,-0.05787265221300167
9.10000909116611,0.3439573507423153,-0.015156444034908434,-0.31203921193480016
-4.6157740378470615,-5.983141989535692,-0.23040763849418705,0.2515989725725236
-4.535860184674318,6.092474114431236,0.26664975423432286,0.23408085510464277
-5.92053104516144,-2.5717972525384165,-0.06222548610356672,0.253044181924062
-1.3048926156543943,6.424036175335624,0.2533401672132364,0.06821494964973758
5.061873439389181,-7.134887009180095,-0.22618632209758543,-0.148382839130499
8.068559942525718,-6.802937844131502,-0.2224810419585426,-0.27950261001816606
4.42078572198139,9.532214389096218,0.2876337850049026,-0.13161821676301164
9.768655573354625,18.9664686370193,0.5495027799990079,-0.3563660887225711
10.154523214578692,0.08042934277162755,-0.016447531363673558,-0.35790619706719085
-4.600624758172768,4.263179008414701,0.1709844718505689,0.23122957913307898
-5.470675199001144,-5.33244465894448,-0.15798648178323912,0.21594776206579958
-6.281560084128606,-2.903155022328808,-0.11071541020426999,0.3142273595005954
-8.401661840455896,0.4602684381345485,-0.0008479976646329971,0.3148676632662837
7.074772202755778,1.6683653521033823,0.028754213177413484,-0.2368085252792572
-7.595342495357133,2.2460209425044386,0.07368559166084787,0.24987674826696976
-5.3429755889437605,-8.656811437547768,-0.32022685167622766,0.24949075379621954
6.190548989983087,2.399102002402675,0.157646585779609,-0.47297970231700187
10.288428044287045,-3.5470484130369115,-0.16517890584743733,-0.3320707328639797
-2.5904424508597286,-7.87942377076338,-0.3106354400140194,0.15480577047622568
6.836383522062936,6.262451011955888,0.25227648912478,-0.2699116688058634
3.116132320880415,-8.402462545728335,-0.28016351811380047,-0.0866950050278455
8.864493123815764,7.462085277533157,0.4363673581795929,-0.4782552561171555
-5.0893231417290306,7.186926470304372,0.25938978691276526,0.21124976299295878
5.459204661236408,6.561986290314434,0.3164565877869653,-0.2260564001409892
5.068399286527963,8.098924477139917,0.2884044500929234,-0.15202222274078414
-2.973471123193752,11.634570869624671,0.7718814146253721,0.17335492081777162
-7.297759564519868,5.620879893593502,0.19964362878189326,0.21684203924395698
8.418906929552762,0.8097297766716895,-0.0012158194432758695,-0.27889946983296077
3.726569593115607,9.712953861312943,0.31895539955945856,-0.09581673205357959
5.541054406917948,-9.504301427135635,-0.33041675411894017,-0.2032323237786685
8.140466056440106,-0.5255521489680139,-0.06213838236599423,-0.2796455761972085
-6.309341338380649,-1.5539360291507995,-0.0357514408339712,0.2712405999731129
6.871108642585529,-5.273159778699456,-0.2371692156548722,-0.29133377814270767
8.664158112428023,-5.080066416075513,-0.17936541015921625,-0.2669947809981208
1.4478673733571088,-9.433510173619476,-0.2744137677060253,-0.02757941560495056
2.718394663592136,7.575350910253172,0.2731209140889061,-0.086688315652165
8.499706297539273,2.8598551125881126,0.06233278704286754,-0.21046084429491585
6.085892876401712,-5.6561811665757435,-0.23613243348358914,-0.22520084793119322
-8.036994724105796,4.525760775725427,0.15790285964930745,0.33638443033989335
15.492757650447643,-1.9872534090443925,-0.13547631594240792,-0.8877648130204789
0.667136485543993,6.302418913307437,0.3602026142554449,0.018945342052857264
5.375517909259224,7.222151986255743,0.2809309000330236,-0.19049229125167727
-8.32627988701856,2.4441204802152283,0.05072518668480153,0.2709875295777285
-4.460386599168662,7.212780598283383,0.24702363365243485,0.17456544568153454
8.61730982569188,-2.6014969305106166,-0.1095581476461005,-0.23893944070149098
2.99013012433371,-7.522877585205572,-0.2836696958615057,-0.0833961338846846
7.607626446974747,-13.547065920673285,-0.8881606433216497,-0.41427887453559603
11.097612036794201,1.5104675465709323,0.04937286542553741,-0.3955663105018458
-5.610635620198575,-6.442223922099013,-0.15565538466413642,0.1631666061942853
5.119309096098056,8.68429742571661,0.2654083168377298,-0.14962906741045376
-8.937364944895672,2.053331249878759,0.046320790333943235,0.23169448846281232
1.6361003213417946,-6.951554648597919,-0.3313836519459767,-0.045382096275218116
-5.16648553244517,4.415805445437493,0.16488055035159108,0.2128222032875221
-7.523033033979705,0.22001158538290605,0.011924718055674032,0.16430223356737467
-2.8969058130298495,6.999182095312923,0.25596894613878185,0.11623624212629312
-9.248027693083827,-1.6078150046905189,-0.052279797167464066,0.20282218344919967
-3.4509623823343785,-8.821215285185124,-0.35018035403054776,0.18596650348794724
6.5536729527968225,5.08159995242094,0.25411244270904204,-0.3180999662058283
-2.9604414838412265,10.146459508061165,0.3149484427560573,0.10913208796084295
-2.4020060299549026,5.678857930285382,0.4408894644282852,0.22275594975708216
8.605339597246951,5.602729514261756,0.1319308215032576,-0.26074070305874514
10.409336841647427,0.8223939553585248,0.04534591721533646,-0.41225471743417363
-1.5365436790123015,-9.874548768965393,-0.4240857062173267,0.11272329852697552
3.855113182622099,7.00696871099666,0.2478156442550989,-0.11760832082148782
-7.772067420185453,1.7132398854669415,0.03572821366494443,0.25477754780317907
-1.66688658246871,7.4002939816487565,0.3000636066323929,0.0763992463026989
-4.70962418619482,-2.828259210137464,-0.1298827174914778,0.22598035222497928
0.7396057047229154,8.558523093254653,0.3181404426650949,-0.006961614826409924
-3.8580252216384414,6.294058923864489,0.22665565674390986,0.1768276503889635
-2.8375607397316154,10.783187219928342,0.637269873102158,0.19914261497963054
8.2001164859539,-1.58168136889181,-0.06899308207756799,-0.26427560978586595
2.206246784265056,6.531348654617429,0.28197756009100894,-0.07386785572876638
-8.890029835294072,0.34026636110807135,-0.011099475603941767,0.22972972512313405
9.790636418683354,-3.248642234369896,-0.11726555628960668,-0.2708821893494674
-1.0221363616113934,8.129943844528768,0.25689163516113417,0.0581446876621347
5.831162067836415,7.050971189581922,0.1522668297912632,-0.12638787727841097
-5.440899150908846,-5.972403975728473,-0.2597510391264038,0.31422193564631995
-4.614315661704212,7.721942887589151,0.2636570036528755,0.17924200477170413
-1.4140655619051488,9.620777561665824,0.4069921330748301,0.08387967163999975
6.319348783193079,4.550242948242044,0.19306678936132268,-0.25172039206703395
9.516231254768558,2.837987544283008,0.10489031622006775,-0.32773228341215493
0.3862269317857647,-6.213464285268966,-0.29712270136325236,0.021843944978149527
-9.853448777205653,1.8238066895820215,0.04258507511706792,0.4936857510444429
6.4574957708889515,-1.0203295553757594,-0.10204204990517017,-0.4075040766085832
-7.542424172082718,0.8493444361965303,0.01665266291731167,0.29277135971018114
6.241557540067966,9.050818309872996,0.22031005577102528,-0.12777772474554017
-1.923377059304594,-5.494503586245623,-0.29181697129655426,0.14213393348891323
7.864085896221503,4.924499847074026,0.11621897727346332,-0.21367213818555328
-8.659987242600144,4.336168796102535,0.14168227653384427,0.2605202725618206
-9.600474598353339,-4.305133146956765,-0.1868143401582503,0.5352356582802158
3.1925981116049065,8.071908944600949,0.31958484150160327,-0.12658130292520547
10.48357893806185,-1.323596415765351,-0.05653328283280288,-0.3567128763540501
-4.9662777463215235,5.484379279792542,0.18223298109040817,0.18949612246259057
-9.029253523763398,-3.8334983097025614,-0.07969076721448831,0.2291380026268057
-6.493911668880153,-5.020606679744356,-0.12531413459020624,0.1953901674138477
-10.581202467544763,-9.705646065114928,-0.5249563562909627,0.6612552481644476
-4.78184814458211,2.6952294994177257,0.1281206566715296,0.2626504992974138
-3.890956578262971,-3.5837258052815972,-0.18184482370938376,0.1805137305559685
7.447365856985716,7.202128415459175,0.19640365961965972,-0.22802403588606657
1.5196578364457987,7.908170820621976,0.3382742884071069,-0.03406867988775235
1.729609915767185,-7.557744205707239,-0.24798777376605652,-0.01722646403721964
6.300218884542774,6.746185009931922,0.1657809929680337,-0.1366966008709747
-6.364879390647772,-4.1581199198272145,-0.13809776831513332,0.2609120905652133
-5.925480936338892,6.036716764968166,0.2258571836471791,0.25313868111058435
0.398367040444889,-7.290956313278326,-0.28829732981555756,0.02403067887094656
-3.82533760786747,-7.982191160194861,-0.2936737361977147,0.19339321346768026
6.758567845473925,2.1300629377395928,0.043491921011085254,-0.21790929501971779
9.055597916030294,4.276518526962899,0.12294661694584981,-0.29888258141777496
5.851499091357729,4.232306849677316,0.20874835105994308,-0.25645104664965845
-8.487721324772668,-2.7572270002674153,-0.08223435665791456,0.21034143621623294
4.2476301558381895,-6.960175508967665,-0.3512097312696766,-0.17183337067282137
-2.1931890705112354,-6.963218685470592,-0.21572708913741087,0.12347419343047139
6.629180211210392,-2.392805172646971,-0.14084494954206786,-0.2673204890326355
5.694598763362028,8.007749370169696,0.23848216166415007,-0.17100432561768392
6.012507481329889,-3.5042311442627065,-0.16113955906565955,-0.19390602452796268
-7.787025073660882,-2.1394251193095757,-0.0755151515289451,0.24801343141866336
-3.948100725454303,6.99587551390163,0.24693206360829134,0.1516275652108292
6.608764724075029,3.113912801087357,0.11098146064727456,-0.22852373539634305
8.636777525495088,-0.4016011066445922,-0.03603387445651973,-0.298082719233564
-14.799648252602115,8.459403736415553,0.5227338385541216,0.6460026089565656
-11.278287462436008,-4.723238740217076,-0.3161955724600435,0.8195154494508606
-7.90050368586645,-0.9531788319716782,-0.023676730076683996,0.275460704040671
11.816966864508707,0.042117393365123434,-0.012927621084405838,-0.4123700201871149
-5.586100138468843,-4.840233768669387,-0.13772114755905585,0.23811045824543287
-5.01210092534134,3.8951162906564525,0.16555315873808849,0.25699616369684464
6.993183452325269,-2.880792389869393,-0.1540530956109412,-0.23087563568817204
-4.383752956279579,-8.291074828895658,-0.29451661737649426,0.20053303246515655
2.574319175205177,9.396929348625468,0.32962989060740433,-0.08373102393331686
-6.166801190868064,-3.548932086056901,-0.12472074346387559,0.3346078432716809
8.03481964038759,3.6943089573247914,0.12586829849532338,-0.32928052510078576
3.8621112599836342,8.857590284249614,0.29354821414894716,-0.10244374414199443
-5.336447971303601,5.875351354538966,0.16245734514167515,0.160350009238613
3.2110736651679286,8.71408319616927,0.2658318878444363,-0.0806094973371306

==> plane_data/data3.csv <==
positionX,positionY,velocityX,velocityY
2.554613032634839,0.09753537955914396,-0.038841156254828556,-0.14319825562328847
1.396045893518771,5.223424627556048,0.10561358811368762,-0.0697174580882817
-3.7855617954276735,4.023425886070513,0.1819611330736117,0.15265273007420288
-2.2959258401219556,0.8209627838599365,-0.01031769630098342,0.11369778758159128
-1.9560657675215969,-1.440446963075889,-0.0599090604716333,0.1140930512474662
3.513456046301392,1.839792109432709,0.003011962129387046,-0.1310938435012025
4.035573366224037,-1.2100433277485556,0.00991135276938513,-0.17138565242249873
1.4836494755024794,0.06025763719871102,0.06729213915343135,-0.10757860463133817
2.931339887713832,0.2490942363252036,0.08490885218331096,-0.10578184057239017
-3.7038636148823034,2.4532966349433805,0.15933449153795956,0.09779994181625402
-3.4254154544825446,1.4887342880417356,0.012272143956038761,0.1574564660017572
-5.062823129173964,4.209876635951854,0.2657338483306123,0.5572437222260204
-2.2685144391849885,0.38383348238326503,-0.044665676123088006,0.1190645222025712
-2.034172762229608,2.075339386720944,0.014415665936455959,0.13448608490839717
-1.2437829192242877,-1.360886561824333,-0.2466802102124882,0.06476700932767705
1.0806682168258848,2.9322412559390743,0.14852019953504647,-0.13722610586558806
0.40203315157715963,5.5317346020930085,0.17552663346342984,-0.10006082807197181
-2.796957062825491,-2.74635196728601,-0.11114035788462859,0.13406206566979442
5.4193452661649495,1.0098599913924733,-0.03890708488932394,-0.23029633410781497
2.3077909935355696,1.5882392454284509,0.10181981106555221,-0.1347344630464973
-0.1600397856458777,5.107546088330356,0.1544911937454896,0.026121667772191562
-2.1540295438828085,-3.4362107021766417,-0.1461785924141858,0.03250604764633536
5.3306564914933485,2.5254524683201938,0.04726018438704492,-0.15223699095405008
2.5350749923398794,2.4696876490305324,0.06566023278918734,-0.1370255683008204
-1.7535152295343497,-0.8187302747529733,-0.12156551221167498,0.056578746889129186
-1.808112330395872,1.2468361491229991,0.019927029478872798,0.07144069567967057
-1.2420440405033164,-4.647677527561622,-0.22380252644792223,0.00801022610841359
-0.6690791313498954,4.03465345619701,0.09172811971127313,0.062115373567815615
2.9181241893773846,1.9177635910878,0.09500703582179543,-0.08665094491567638
2.330414382853695,-0.24027904382664078,-0.000846460319510069,-0.06691639628828222
-4.38026526545941,-1.5061061195573016,0.012728143623012373,0.24209247375166876
-4.138137686803815,-1.2211884220136915,-0.04690278722064677,0.09005704278555308
-1.0996400341594539,1.099555398515661,0.03869883382946345,0.03974255260686448
-2.963656429705503,-0.3433785556227023,-0.001417000334735569,0.13742383915317463
-0.6074981164729486,4.989074661177365,0.2340487009148531,-0.04964844287022254
-0.11822535369959655,-1.4746882644945678,-0.12545508428788943,0.007872887498608015
2.217786613320868,0.962708010519522,0.008766692939361265,-0.1084066088599249
-2.4180543839758672,3.350155125719027,0.16464363262214007,0.06820201792306259
-1.0923511381515378,-3.1428806331616586,-0.0786216734537868,0.017257824821075386
-2.5738605964740735,0.42797959261593305,0.02669231405629762,0.09789290662900206
4.796092511459426,-3.5108170681700464,-0.07118553889051764,-0.2659641865226035
1.111119095534021,-2.207439296447661,-0.07221742119982133,-0.12264238670688597
3.3259915220197924,2.5849242915344095,0.023158063388387894,-0.16384232606345858
-1.6919217119695051,1.6494042161986782,0.06828601530168842,0.1752309455837398
1.9228532630358441,0.20524003580761072,0.05323322039930478,-0.06659905134529545
1.599931914484974,1.734099980011695,0.10136033881784665,-0.08306182708886876
-4.835379812304255,0.5628492974616188,-0.03572727911236391,0.22802370922021606
3.014940729210635,-0.11888386857871269,-0.03138516753808562,-0.12163857117009202
5.018414830887512,-1.7228116264064601,-0.08037874622480663,-0.1341082495819758
-0.36130098011598466,2.564654391487235,0.14711078942556113,-0.06163860237525862
-2.302631648730587,-2.9549222495275984,-0.14011534088925431,0.02972052362921764
2.990282669555853,-3.6616007175339904,-0.15676129925505464,-0.05156993438141632
-2.0379254394416373,2.8621956191372315,0.08548757426602802,0.09648633754893601
-0.549081625221531,5.505023556256636,0.19265381806384263,-0.013043317355448912
-2.4564506288653383,-1.7330985272868975,-0.09160261364729588,0.049217462236484946
4.842576271325079,-0.740220377862228,-0.15566281747076982,-0.2518032675658142
2.553117321119078,-1.1659747872100257,0.0004403314887589892,-0.1752119644316253
3.3568546081881165,-2.668626354273847,-0.11964600276324412,-0.17106864309395775
4.61277346451747,0.617349461350664,0.03658797470628965,-0.14055426637111873
-0.018505362144567244,-4.7898734223552735,-0.20032944791727725,0.010484631217019685
2.363417893012616,-0.8442116624287137,-0.06479833020520412,-0.0960907584598058
1.299523574876204,-1.4536025445977674,-0.1209442825829617,-0.0721883761150743
-2.0463821951344854,-0.6817654721943625,-0.04190180690235236,0.16830305344114754
-3.3086983309710125,0.5200362664290018,-0.01322945129227793,0.16817084661617085
-0.40607650928024136,3.6431288438642375,0.1467264539980055,-0.08391844379963817
3.211889140144237,0.312569246530477,0.031721536622713986,-0.151782517029625
-3.1237365500302423,1.8128239053913608,0.0961298891707735,0.08000690142387346
1.3376456731978217,1.1764561607152142,0.042473056146559,-0.055182418259351204
4.416779498173232,2.9051813303312004,0.14665194115404015,-0.17539067506589268
1.5841177691379291,-1.705441163127701,-0.11049584485906037,-0.048143135743352536
0.19025884978028293,-1.2992474402077911,-0.13050614838074429,-0.08660272044538103
3.8782696182045835,1.6944623560019838,0.14296938000316287,-0.16843589506990164
-2.3114485970440763,-1.3536244119511478,-0.06708739703508877,0.16223301430576567
-2.934336207321877,-1.0873521022109767,-0.025319443419867492,0.17387220301531697
3.919732221709125,-3.583597721229454,-0.06630856210500684,-0.14120547783561355
-2.673569643934969,-3.5692133384749867,-0.16396200328206878,0.05567495837651013
-1.5554715527262013,2.7148830111441726,0.11384476552970081,0.03235619852627431
2.0367227899485996,4.501865036206162,0.1973501127768143,-0.07533904047984345
2.865820413828649,-1.5755252294056006,-0.05240579030479259,-0.16324933109312723
-0.7956155978803565,-3.2640781452090186,-0.11656091198761942,-0.002284545712951106
0.5954658329311627,-2.149229981522777,-0.18053409329057243,-0.029339105262189278
-0.39729790584370916,4.740819433019575,0.11010182372632937,0.019782863637458088
-3.493677415978362,4.623946786877427,0.16752560423889667,0.08557547469473226
0.6231917096379518,-3.7147806481071997,-0.15494662913167284,-0.10096902737780328
-0.32904769564602177,6.037518078628736,0.17622555059548714,-0.02061856690266719
0.9165301813084054,1.5576691967084255,0.05627729777555988,-0.10677167024851178
4.565285104747388,1.8055914197982328,-0.01709930601931566,-0.16671363604729822
4.254448673308679,0.43179004739372184,0.003806647302669747,-0.18641317359398998
-0.7757635879966794,-3.955327212876338,-0.15107631956538659,-0.044196630178709964
2.8532686606426907,0.8576741446957831,0.08383289291226516,-0.15829246168708586
-4.8741788603774925,3.3374041654114364,0.04812389333759838,0.1507066959587878
1.1659920215183126,4.449007821114693,0.14339416516992023,-0.15094083570204897
4.355789110509419,-3.186760766059808,-0.10424309131840469,-0.16646606411561612
-1.591627452818222,3.222076555096636,0.16992030725882842,-0.01592936306280957
1.5641513826766842,4.662522706396489,0.19189600783613336,-0.07226295720591562
3.519916922078423,2.2264086658407796,0.10825019720105421,-0.12043522310620888
1.7269021294995603,3.161578937565736,0.12944172529932987,-0.08993754541752041
-2.9683284893095387,0.45316014915088354,-0.021048795186326998,0.10143603290158565
3.1381415363587735,-3.278725389829126,-0.0616817107835432,-0.17846711034795115
3.981220413967183,1.1896512337952614,0.052109742533700286,-0.10495105871162948
4.307546468626947,-3.7582554166136726,-0.19448950551944058,-0.16647741326695126
2.849726993270977,1.5615010281160846,0.03913223049686524,-0.1262144716870053
0.6671536173285149,-1.1542077355055083,-0.1772630350710068,-0.12515281873162729
3.0141835758683317,0.6181440068040062,0.005248697108302848,-0.08103284272079014
5.488717382440523,-0.4920112084481266,-0.01805370950567323,-0.19079378905900835
-3.369285733135954,3.7027863622235433,0.1509670833887968,0.03610540258638823
1.079370753150347,4.921168756920283,0.14617118259856143,-0.02906640138891388
0.9293128846790081,-1.882828553081775,-0.11743398833669941,-0.0160789693287319
-0.2879420426844698,1.5149170304217994,0.18531988135372413,0.10090546798385604
-1.706368789213402,-0.003916351410606728,0.02505375866087605,0.12246989110598325
-2.321172342445018,1.7189660597247638,0.0019983311997347716,0.14528066310311952
-3.5762596512579647,1.1264378311762546,0.10142344972910028,0.12668792755843916
1.7145121824570126,0.3790439457952424,-0.0006687290973401214,-0.09589733248576675
-0.8532318387889922,2.1472579293329743,0.1556930673472375,-0.018585756877825956
-2.2964512398050485,-1.0204238016693075,-0.16009550361868818,0.0953471552726996
0.33642870097986294,4.140431082987645,0.1696836690179045,0.029776596648962046
-1.4745949078701632,-3.2177157516294543,-0.11531799840003679,-0.007905085859556604
0.6150105935855869,-4.429813238011304,-0.2069564891144288,-0.0672709594386856
-3.0553170913837335,-3.6951688398157807,-0.10400258996421462,0.18758031959277024
2.5342677805351803,-3.927464930246213,-0.2321141882099341,-0.06440994637277814
1.3806042535961436,3.1027056518414255,0.10121462386624862,-0.16601068967182647
-0.8286331712040954,0.5367015733019266,0.012210363663158216,0.03722257120041059
3.0009906950788108,-0.5137914614347703,-0.023887888366419703,-0.11404018470743549
3.362773281335926,-0.2967324399690658,0.0591610127032911,-0.15443209781146094
4.263478928994873,-1.4607182427798686,-0.09921553599064796,-0.10430635394896089
-0.5419086342970323,2.3611618150658327,0.1713736744148771,0.0461188113941625
0.19155156803658163,3.842063426993672,0.09191913283432551,-0.0966059524194452
-0.7930287858427804,2.6705434019686196,0.0986033457761343,-0.015354864820178414
-2.0902097842469307,-1.8565519674600925,-0.12308482793752748,0.04356570841390132
-0.12793840684877322,-1.1441617900574512,-0.09484615377695747,-0.04374113106056347
-3.160682743939089,-2.5573325734740795,-0.1461654025585218,0.1313621260048551
4.183670529140039,0.8434594915013159,0.0005220498686886935,-0.0852334740428362
-0.40466642189161817,2.0467052348375363,0.14707893127644148,0.05504681916824497
-3.6507836581454214,0.3506946971608673,0.10411289735714321,0.14308641778886122
-4.600958938745942,3.81156264101089,0.14259291505165594,0.1521856547930661
3.9617196630547706,0.278901133371202,-0.07039491362360475,-0.09423126518388673
4.207212620189107,-0.8418020632855672,0.006397691712827362,-0.19298777242865264
-1.1549588818502137,-2.145805738135493,-0.12908705394098277,0.0930164894533814
2.3923187519783164,3.7070550032129668,0.045106640709385526,-0.1568554319496189
4.316823547240083,0.022373150645917578,0.0516869494680645,-0.19190340095737468
2.392522964483048,-3.0268464068046566,-0.09580030726089547,-0.11951122960591612
2.6721268401140414,-2.3115768838553863,-0.1399998199255984,-0.06508233709935342
1.4283954533711667,2.1810992235155,0.12258393337091304,0.00007228928651726343
3.102115109998821,3.386645182612039,0.03568668750881316,-0.10952875657504366
5.859489709013887,-0.7788874609068419,-0.04907931739705312,-0.17042445428829517
-1.4802594565060803,0.29708737892785675,-0.010983767344433014,0.07615533885722586
3.0844312896140087,3.8079346388094426,0.054066809066432894,-0.1287990932204711
-4.500273057240543,-0.5606346451690546,0.06339322768105725,0.1710182833292815
3.8133277922019917,0.4882234577272786,0.052621162767225255,-0.161441564490261
0.6088714951369728,3.2724768048255877,0.11167929784777066,-0.10661121679552295
-2.3370282598511554,-0.4217339253284518,-0.11369613451856878,0.10652283436813104
-2.1963471518786766,-4.986492215649289,-0.20320938729776722,0.07983747393537609
-2.882092458587881,3.963595524533517,0.23173442288260435,0.06761110139526148
1.789547242719374,-4.25767508640199,-0.12586772404914232,-0.011596978424642272
2.0028362155349133,-2.255664374662877,-0.1665296031938454,-0.10734378708612338
4.446679756382537,3.7966740385273043,0.036490745493448655,-0.09120943655562005
4.682244318850536,3.269966956797808,0.06104995182444751,-0.23783190363767676
-0.04449644140175102,1.8389190890432756,0.13582576583329886,-0.023012906859040713
3.4819471032159526,3.2801692823219497,0.13087766441372353,-0.1306999120793156
1.9297434608687096,3.78473071146964,0.061269013336294385,-0.11871946380398928
0.4532955233447496,2.6935969825354795,0.12855111951961873,-0.010696977373645965
1.8195317622551614,4.162394627916757,0.05645723909424542,-0.10488038103319991
0.48773289541902526,0.16081595449315925,-0.030769163851531226,-0.11279980423037653
2.3281392351418515,0.649950813810296,0.05462806927579725,-0.14586600843568412
-1.1059171295296881,4.868736474680592,0.15468485739049656,-0.09501292302358415
4.556672914602159,-1.865898763414344,-0.04829358989207545,-0.21854490469816304
1.7218065345912887,1.506040528652785,0.008360444223424536,-0.06358770386569976
0.9158993289977633,2.729011377967303,0.11639191860017532,-0.01703886426873208
0.7941982138968795,4.573063064990464,0.1639694540752334,-0.0038174280128841906
0.8843166753716388,-2.4081167828823746,-0.06582589559887879,-0.03782259837884932
-4.381373770059488,-2.039584126709726,-0.037749163552490715,0.1433652423968512
-5.283222448501873,-0.1824130226112986,0.03433093031225745,0.12958479186149385
1.0354680133087861,-4.761344956999939,-0.20776779966139267,-0.0829701806823317
-0.20776450057287507,3.8439997386699196,0.11208896166778973,-0.06112876709475354
-4.187936304087114,0.011263991669450552,-0.02982792965049305,0.14598940662981705
-3.105542759342741,1.3316480750434165,0.003626331583451946,0.10644324579364468
-0.506318218369076,-0.4771030899447597,-0.15747134744171656,0.08643343335546669
-0.3609687286262629,-1.2949520199238433,-0.08988253731638872,0.024057482713879013
1.5943745799552484,-1.2102361751772026,-0.10723801095397952,-0.03508359312857836
2.230163223034308,4.881919497476027,0.08096834165594843,-0.062373721502451
2.996389353030424,-4.130050097886784,-0.14135984593915535,-0.16914869422829903
2.276775671799714,0.025590139448190052,0.04063155935274101,-0.1615425844912039
-1.446402889006082,1.7484853138811227,0.027000727920590342,0.046744895049548534
-2.1092259104202364,4.183813100108784,0.1568910370171467,0.09126535691986372
0.3775456471800241,2.9564316403540136,0.06882065103715258,-0.03454251232662376
-0.4782598928849838,1.7408608363962652,0.11419661942686503,0.07685646202744367
4.947072819016393,1.400360515354798,-0.07686501571402127,-0.2773739165423488
-2.3365890404634926,-2.086203597275911,-0.08653191225148679,0.09257605921529401
5.946988116551954,0.6622424747692989,-0.043570966683838086,-0.3518908129581241
2.820671230354281,3.5716421384182913,0.1428197517977146,-0.1285519681441763
-0.7941036300630402,-4.374214307854638,-0.1089654613377018,0.06575412905009943
0.25744309362996515,1.5969752523120169,0.07464860135206675,-0.03601082266771748
3.744736917953835,-4.422043308397032,-0.18630391721912176,-0.15033832051928103
-3.5702463206584762,-3.6005078677067504,-0.20819264487690772,0.17829219715666475
-2.5559045740427466,1.6567667610486512,0.08637485012803352,0.07920408798214912
-3.5450221117780605,1.7921868290206797,0.03243062624509501,0.0918914371924373
1.2133490835405607,-2.446522468862658,-0.15662435811767034,-0.03568391916574651
3.6473304481007105,1.3328023568579512,-0.00494861992495987,-0.1941490537500242
2.059994625418679,3.1325114725039125,0.0786345481442729,-0.15744224996440853
1.410037786842679,-2.0816692943818604,-0.1483649823301167,-0.10633123836045918
-1.513674217670227,-0.21020972959429912,-0.09894295390316038,0.06878956054223224
2.793547677423357,-1.9414578151229023,-0.14867352572085518,-0.10014266665601304
-1.200636353586856,-0.3706474395541627,-0.05481570382375558,0.061675121865118074
-2.7176038329875833,-1.9873308999868784,-0.14069363914490318,0.1014418423116531
0.41503985846140734,-3.3771163377700564,-0.17835190767047546,-0.024173805936233108
3.4136379672742363,-3.4336755826163254,-0.19557788198366813,-0.09386601960634211
0.9385866763618186,5.317589656116651,0.22131337956855016,-0.020883436110976945
1.6861021317406317,2.8427533787942485,0.11644303157504575,-0.05077671811424282
4.234276009317218,-0.340619492461007,-0.008043209997672869,-0.10951450237317717
0.22483902568016265,-0.6778208527430521,-0.15536083310024842,0.0013481363167452648
1.5352443347956637,-4.5883267220709545,-0.16659053041483815,-0.0880969145653335
-2.508920927749991,2.3762855445791007,0.1216113255400833,0.1039273512158869
-0.5272532588492228,3.388790982255401,0.15816292423739284,0.03588444168247461
-4.216269565369256,1.7702061154547033,0.1172977749492777,0.12835427274220837
1.7918619189689196,3.4871516158110247,0.17943310117984018,-0.08860516655548953
1.947985108661608,2.4273503860228893,0.15302210242476103,-0.08186113355092359
1.1079415633406868,5.779376085059513,0.21027763612135955,-0.09523710755238156
1.4509026052653637,-0.694741726030857,-0.04268701941812037,-0.05440311025178128
-4.429402845049483,-3.316090115165208,-0.12596074233217963,0.14232275030693206
0.07288994413829716,3.0269023341671244,0.1491017619434847,-0.0064342485713842976
2.531023852646306,1.4519361356394038,0.02748718436291011,-0.1370144716806101
1.5763732556792232,-0.4610275172055758,0.023800732598764494,-0.1250893505797439
1.0489349923366933,3.351108538577735,0.05555655931077341,-0.022291720805238967
-2.44217235978532,-3.1270867096838657,-0.0563981342035195,0.17453004884853532
1.7570787421461997,0.7996379451024491,-0.01071468987043768,-0.1476239261517514
4.6332022677868645,-2.6886616288179157,0.010093144772475658,-0.18287230773193766
-1.9082227709974857,3.0900480237386394,0.14447164207671698,-0.008748603504597604
-0.6892110162990416,0.9692653753226204,0.10132762647312263,0.13067762887249196
2.7887429120337828,-1.2450508622634482,-0.1194394943265589,-0.13105303874391983
0.8729119112992829,1.9022393844986778,0.1152175344735795,-0.10778667509257764
1.1673918730581034,0.7387007455212027,0.08070815540040804,-0.21193984643953673
2.6835885306690517,0.5434490177012697,-0.018899082817309763,-0.15764643901130823
-4.031719676736156,-3.2433049278158075,-0.16208552237176116,0.11019722164322705
4.109961791087267,1.7507833647173752,-0.007490607705841754,-0.162137710830213
-2.6911430820171383,1.9764882680915683,0.02040748180606555,0.10668310803162774
0.8800163919094796,4.172857308215952,0.16860337780484405,-0.11061559330860447
4.919419470297029,0.40300895820323296,0.0019482356168612845,-0.14160399309277633
0.7695037330532544,2.2830965315121086,0.10532737668797305,-0.006322090069755883
2.2280101968742887,-0.5749664895337299,-0.046829244435649765,-0.18396398314692952
3.867992193684409,2.0300984737389682,0.06507412049184137,-0.20997559273111444
-1.306134451404715,1.4355910051769016,0.08134514142041355,0.08903145413997599
1.0199269671029243,-0.8867436590022533,-0.048884782734362836,-0.08408271876349822
-1.4487273382424548,-1.0601188857824608,-0.0798960256351692,0.12943827933116378
-0.02456383146622279,2.7253201136032157,0.1764725541173462,0.005873225171914745
0.8881867234950023,-1.4527665635235574,-0.11331879750980843,-0.11427766899566391
-3.343613058399152,4.18486315317785,0.13832504253714425,0.11692249719860594
0.2363805417318645,2.0363508851466805,0.15763620809192475,0.006246301681051304
1.6579685682951806,-0.11202008137329914,-0.04588813737679765,-0.19787375438392693
-0.3160305061468289,3.0926907423873535,0.09775896606964952,-0.06139255047193942
0.5501694659879335,-2.875213431552936,-0.23586058661865894,-0.07412388904928818
-0.1011473548547879,3.3572297146502876,0.1642335257055024,0.019449262030683073
3.340514882053253,0.09000552587383719,0.015034036502462437,-0.07955345137613658
3.312295449250596,4.210703510316354,0.07826550736260142,-0.12473572398540013
-4.199453127293644,-0.4682289857881893,-0.07864466954001433,0.17329289524840538
-2.3150687985526957,4.697510917974462,0.2359380806351542,0.09647511463858967
-0.7182461032916332,-5.198121989012034,-0.18722410133404738,0.01704256150052702
-4.355191964131285,1.3379328176391743,0.10733194422539676,0.12110079412955671
-1.5608856889791365,-5.056703873446079,-0.24299963829987423,0.07856522685264833
3.51500212719514,0.41203199876897756,0.04109027739455143,-0.10031261096973763
3.7097663484994756,-1.0826426564731295,-0.08674106215064319,-0.12240542404166777
1.649435919810002,-3.2442390401374133,-0.06974129795181765,-0.08912971863304085
2.636341926646499,-0.5792055677070966,0.022706836715364786,-0.148165907800562
-0.44220387118893456,-3.368016108951702,-0.17312666049417205,0.06365999437972072
-1.9969714749319765,-0.1891078533983494,-0.0020124304714374025,0.1222813746628691
0.17672210628679044,-0.1945551362711922,0.009117775683634328,-0.07733261129004021
1.7168240024962143,1.1968324083216726,0.028343864177079757,-0.10853546014364472
2.5192003769925697,0.8417483108902127,0.013648461979104225,-0.12821864066262337
2.627802296569967,2.924123510571619,0.01787631063064731,-0.08401550314921387
-1.7112952433078528,-2.5695151915192764,-0.16395939069683302,0.020978803405221548
0.9727549078904875,-3.1012970545349186,-0.1945673431856535,-0.06073932459729098
3.7893463628642987,0.86427809875705,-0.03032613218676385,-0.15075655743008687
-2.652843361469484,-2.388199150879823,-0.0573873272111074,0.09150999665642007
-5.2257471905835935,0.4560330751297607,0.08400043697268662,0.2522314740180032
-0.4491415860011408,0.39325722136297525,0.017046920548157887,0.0668862153851654
4.161715507121733,-1.94891488271988,0.026277561221669313,-0.14449057874421348
-1.2071577925227024,3.2312629473585646,0.09183462561241366,-0.029524468592377347
-3.4313696962652447,-1.608308803775692,-0.015072354470580201,0.19209861735848374
1.4767757836976918,-2.756895359155134,-0.06990280951653266,-0.11523602216722724
-2.109370940700172,2.292629075218012,0.05473599920443762,0.05143533264750544
-0.3012993796468387,-0.7734654185014274,-0.2023955586259062,0.012799507814697575
-3.7339742758712626,-0.040584039735841876,0.06025523908671511,0.13493792971838958
-1.826603783744231,-2.067664448185045,-0.09779075920871785,0.13266815979343732
1.8665196529698802,4.968550026304906,0.18766002172977625,-0.13348699478428602
2.4796118463433965,-1.5852172491840157,-0.03328244574650634,-0.18711616616563378
4.160408013823765,-2.7055108962686134,-0.13312737210997755,-0.13510037510722045
2.440610308066201,4.277505457097289,0.08067865390128004,-0.14263396186990837
-0.5556732189894974,-1.896440763501345,-0.07992382987558021,0.021228634978355195
3.153107475046957,2.0382312800505917,0.0290588687123158,-0.15849179981087808
1.2222423737954071,-1.8162479551642552,-0.12326215579911405,-0.13271221609975628
-2.9939978480138243,-1.566011350303252,-0.0808096664386621,0.2224681606174081
0.2947902850555427,6.0713574622892805,0.18239761203347313,0.016338789663399238
-2.628659082619709,0.09843924430127854,-0.06659889247035738,0.12666454604612454
3.110722679811775,2.4248304059552552,0.09615049832790565,-0.1509255865259105
3.7957788659748295,-2.639708379032156,-0.04793355935661171,-0.20541316396138168
-1.508620739961382,1.1219471803483443,-0.007474912276621239,0.16204051031157374
5.342152806440553,-0.8620368244699629,-0.008088702815572352,-0.16317175562556674
-2.7348669254213718,1.3430921965594922,0.1209756424943355,0.18956740819809983
-2.1928348786663987,-4.5048960421795465,-0.2378706241286335,0.060216494888128906
1.5259090997594718,2.5394751540317597,0.053443367043993904,-0.09968747001782893
0.8683190258728555,-4.037033170305709,-0.12599511304381766,-0.008656679149744101
1.2103135755650936,1.3828819715169567,0.10487112444674987,-0.1091398668702592
-1.4493994888455766,-2.2955930938074003,-0.08326873420783727,0.09054081504791398
-0.8718661900935377,3.7863114169466794,0.18075316208261294,-0.04103426824378351
2.1271312572584358,-2.7840452340488175,-0.11895867254915035,-0.04601119444463366
0.8517758409158122,-0.43974436336949196,-0.02343479234408261,-0.06994274983596489
0.030884368736183943,-1.904979600273296,-0.19122932209204913,-0.04107563529481943
-4.408494436564203,0.3753760945978969,0.0774574058703624,0.12395524408100103
-3.85966137959098,-0.7986689732410434,0.024885283935869213,0.2116989813005973
-0.8290036714914916,-2.658445423523044,-0.12935597825039727,0.0625886327070033
-1.5767149007571168,2.0649004107954574,0.15584045902549332,0.10252119730894384
4.162421290885434,2.4724584827755742,0.09584748974617244,-0.13818158681085543
-1.074136679652164,-0.7335731483163768,-0.08234856812975754,0.09254830855400324
2.6819576802879963,-0.24294154265438156,0.013407143005254625,-0.1533873882800981
-3.5233715871258946,2.9308197155190068,0.09385612615520902,0.09699732436493101
4.556765560728078,-0.6036074937139176,-0.010566856721871739,-0.07603941749242164
-4.8190227079284655,-1.2866275399283646,-0.027250460495796356,0.1425337076238679
1.7767004226858116,-3.9362782329413686,-0.19758705738876492,-0.11935569141892491
1.2326623419801725,2.4872620074793144,0.11822065896013857,-0.16340152901522953
-2.926418428532666,-3.1851035188690116,-0.12803816693451545,0.05382270848832895
1.9567314054766853,-4.739547303682132,-0.2379194300763163,-0.11745471051817034
-2.470327398856709,-0.7259142116233303,-0.016711604081888227,0.12932872514057792
3.545979545835276,3.6529745270182676,0.14087399116853705,-0.11221523111448015
-0.8215026107258214,1.4706230982248731,0.10908473376565908,0.13183917626265038
-0.4710440265512626,2.9059711520795517,0.21169459867315193,0.05179052221223283
0.5881855559628124,-5.307101752573401,-0.3073852303181696,-0.08071727589109452
-2.354861127794462,1.4109908047720283,-0.003141487796234437,0.1284728420452605
0.8594513627587743,3.5062074417100533,0.1534753675481642,-0.018325823630143824
0.7698313607612255,-3.350763064804986,-0.10136521911214134,0.005417112056599152
3.7498457737900286,-2.0547883647956913,-0.10209374654838584,-0.13758103179905937
0.4448933567094643,-1.8907541153430218,-0.09300851265216624,-0.1135214733511205
1.1671246890071822,-4.316706509735018,-0.16090517867496057,-0.002638423352938471
-0.4745771436665526,-2.506535032618682,-0.11621046256810495,0.04461296405813752
0.9953867371744376,-2.7653597945766824,-0.14424668634437834,-0.0832566408399598
0.2308463166089057,-2.159959099711845,-0.1397449776242004,0.0055689841155744015
-4.12611448671116,0.6954322239615716,0.11249504810892541,0.11243113555296884
-1.4174179641621447,5.721788666047554,0.24402500992224324,-0.053767641242712695
4.876096008576225,-0.04562353272548755,0.05455260345605935,-0.12859824149426724
-4.449960387644631,-0.9266193176153407,-0.04295158554017843,0.19943229192947384
0.022663485817563944,-3.953775808246407,-0.17160189765478173,0.037069741254679205
-2.5783761961716425,3.788041425358528,0.14113580301954404,0.0978081142515354
-1.2117889986608645,-1.8286579255697568,-0.18617417246181897,0.017376637779982013
1.4109940838593862,3.5160460053682705,0.07795452626532497,-0.015372365420817252
-1.1934269498595322,2.715798998195001,0.11776417462887859,-0.0022746735635001585
-3.429658669678092,-4.179703275000977,-0.21468519131335445,0.0902111428896915
1.0900168057984692,-0.1944312808367478,-0.08305116861006379,-0.19550995649731248
-1.7459222714962221,0.5606946178158219,-0.06379981862816125,0.17094262131507537
-0.906706009516562,5.885599329774193,0.17116353817442762,-0.02486926999092257
-2.9269599521348355,0.17499628718658758,0.04627824022124562,0.20855349759077585
2.2706759911757937,-1.3099349639823556,-0.09032783152551825,-0.07397460514491705
-3.2309798851643787,-1.9341727272739735,-0.08574767005141037,0.041852749690607725
-1.8465452696580722,-3.1277536081957518,-0.0899862711636546,0.11676883671518098
-0.15842544065702735,0.09816499743845757,-0.03627619637491879,-0.024563811187480522
0.6462216586830669,1.6099313466091245,0.182808822123714,-0.06409174992088278
3.7367974261086587,4.013351122569767,0.12114233418881405,-0.18182115527583786
-0.9932343722306228,4.2827281333156035,0.25410573824283833,-0.0725914352610235
3.1568039819480713,4.677767078772091,0.08265342184576596,-0.1376620195016669
-1.381818213305251,-1.572007519389873,-0.07164313720048035,0.04407405087976029
1.7599095082002505,-2.8866361116872437,-0.18745347554714215,-0.031043071934932973
6.103745944998757,-0.31471975024193494,-0.06733738635582437,-0.14940939847106305
0.24173464430373262,-2.4935275490404605,-0.12666661729395365,-0.07829070026970356
-1.0132504114929537,5.378301284584724,0.18811638439784512,0.054637632936106975
-1.9881584149845632,1.5566932178327515,0.10948361592856705,0.11455077532559514
-3.4086754184992607,0.8012707910382839,0.0666666233313145,0.10883611662290033
-3.165357181023048,-0.8016453096976573,0.043659520256104006,0.15682304725355223
-2.779182493123614,-4.463402928734692,-0.1485231123194124,0.12883444083339324
-3.0101124708467726,0.9215060630448171,0.01702747795012553,0.23082006115078815
-2.3201216298275997,-0.014576336547380053,0.03896740337752254,0.12153627827661725
-1.7146022115261392,4.834278660839376,0.18290196861604854,0.04879478742300283
5.703909585646781,0.10339877570525469,-0.017478830599928268,-0.16037276508024312
-0.8734714714726677,-1.7433797046569826,-0.1491525044057285,0.04602673853703965
2.740820633905881,5.143830226693299,0.16786548046956726,-0.08061368691296482
1.380587868465798,-1.0573966195972997,-0.08137559006247166,-0.17311008035928657
0.8506614289378391,3.880728922527335,0.06465252716955024,-0.04372597403908025
-0.8369304295875183,-2.968139945665101,-0.1425358641243243,-0.03209243282744721
-2.0242771274809432,0.1813105496739484,-0.06566845136650713,0.1455333635329243
1.230059293109632,-3.4474293110703313,-0.10052949694642056,-0.11869658189613724
-1.7499577534018806,-1.706567770617783,-0.13629473281081694,0.10956863000604593
-3.470565575530544,-0.24251560772628683,0.05734790329937946,0.18612106860076033
-3.2730183767441745,1.0634608260729062,0.014974094388564329,0.08567567694516702
-3.222255675743232,-0.17537473298463113,-0.04020283213991121,0.05720111832147792
0.5224179160945756,1.934784546712296,0.0890673439513008,-0.07150575204379618
4.9351513315420235,2.782769456626323,0.07005463279439404,-0.14069655471973538
-0.6311933509098253,-4.789840033429453,-0.18296881079377317,-0.0147072633080386
-0.176981165246994,-0.39774600064999444,-0.14845893633507723,-0.0710822618114473
-3.5445861173457502,-0.6609171884330165,-0.07347117079010608,0.1598183098393489
2.0173357411979596,0.5726660188994256,0.06521266616395816,-0.14816199855993006
-1.167351140037022,4.061234310319492,0.14555506400611062,0.061334837198498623
1.7684622885376482,-0.7207293940292422,-0.04324290712990219,-0.15157849506599666
3.174004683369643,1.6918311662750347,0.05204984003286163,-0.08396819378453237
-0.04537342311413323,0.7156588663941436,0.12716140833160716,-0.03376565982656497
2.7073861439455653,-3.178099841354536,-0.09467549755001646,-0.029126440855903078
0.405131558118734,1.1861498511416233,0.19444472583600028,-0.07618467330900827
3.7128799861313593,2.450819169642098,-0.004200687838737996,-0.1300794292555737
-3.0030839945222794,2.1034332551840027,0.06308769037902666,0.05881905308936692
1.7858559853240275,-0.9540359040310967,-0.03858372207606352,-0.0641415316461359
1.9316589028924334,-0.07754922577050183,-0.002509519640013842,-0.045155748827303395
3.493798451169767,-3.9615547535066495,-0.1752042393528604,-0.17708115472075586
0.06488519961797437,2.3284962877163657,0.09648215955555758,-0.06269135636949683
1.9547704177354013,-1.6465493802774744,-0.1389929355825269,-0.07372171201185206
3.336597386532128,-0.7711163821527878,-0.08276573791247048,-0.20309968856791055
2.3075949044926847,1.8990666782445873,0.10965271830845322,-0.13610092309965988
3.702693919920161,4.535132354614967,0.17850289269296482,-0.09804096697410364
1.009228017864069,-3.7117836752275046,-0.16973704795055664,-0.025501712147340688
-0.5523365662767724,-0.09330099813591367,-0.08135427986309053,0.022642279474815206
3.902593092309229,2.8959869710825457,-0.0020690678230736665,-0.14062794307673143
-1.3081367686977725,2.355234015038858,0.09778542042204945,0.10764369716349607
3.2723988059823608,1.3828632538404884,0.07865741345943313,-0.09177298956264247
1.9122688446966047,-0.42741142894245576,-0.0100380830193154,-0.14672819945230114
3.559523166625982,1.058395154479145,0.06531310897922178,-0.12963342406232167
4.486563957206609,-0.2895130625231518,-0.07239419064744083,-0.17849098096885424
-2.980509134689531,2.924964959740923,0.05107520589655546,0.10929089543850098
-1.944273177957038,-2.738342669728219,-0.08313219090303141,0.1048652442067937
0.405564250716226,4.6720286942129885,0.17907855716127513,0.017701257704257633
-1.4330957567102047,-1.9812325494452347,-0.08546737679782809,0.02392905533544037
-0.33204632101379633,-4.466448651889712,-0.18523982653709753,-0.04251512478827264
-0.7693974884018902,1.8912025794082548,0.16911094877839233,0.0807645103017232
-2.270209144046213,3.0687448178582737,0.09329371666522192,0.11058548260483878
1.8446396743452615,-1.4602786821692422,-0.02023170980077245,-0.11851758560396825
2.5411068277537803,1.779444022720785,0.01961358650688275,-0.1434971866438154
3.146290062454507,0.9242979796892782,-0.03462927503626125,-0.10389659562005897
3.0973006830889633,-2.1788634822312676,-0.05862238383706822,-0.16950541002544275
2.164428670183355,-1.9010318845049274,-0.05516511069683844,-0.14741643088887976
-4.726382778065918,2.6035896179140985,0.11186386597560904,0.11892614278126341
2.2220527397003567,2.7064467178625806,0.06506736026551123,-0.045013566994689024
-0.8516582526451856,3.447430794336816,0.19336657051165748,0.03234453591314018
-1.8622468109656964,5.375623483789682,0.1984784788300076,0.01806126307344182
0.15830994198810916,-2.768970664110122,-0.15119719604936926,-0.06418205977873413
-2.8592140868011926,-0.6779303588903545,-0.0949279751781912,0.10934856012640887
-2.6182321507126876,-1.0470367156241163,-0.06409646251189727,0.17661641030914066
4.332491461393055,2.1276586880489794,0.0588071657035795,-0.115962832218899
-3.395765981169006,2.2502409484600294,0.08900702548715098,0.17483113700123992
-4.844943074334473,1.2044959557618051,0.02540339323089748,0.13045854523989028
-0.13828328564679152,-2.797335460740721,-0.11483255348580086,-0.061373048106111015
-1.973944572115756,0.615881794397582,0.05151440305151766,0.1560080917012185
-3.42394958408008,0.13622532526626213,0.0303727564449266,0.10667444160521351
5.671279482073215,-1.5662755971651148,-0.028305089307288398,-0.3302708321619236
4.3819107398299835,-2.3089236890889926,-0.09600810797764557,-0.11923588802906943
2.2347769506283903,-4.2270314566294855,-0.14272747978731376,-0.030088745899044263
2.50928292644415,3.276476328991233,0.05048756301968295,-0.10203691073083387
-3.9362467658750138,-2.1625458010491148,-0.01823943469681036,0.20071703544647276
1.1917905739784305,-0.5257956297756264,-0.08533893238636528,-0.13481563528754914
2.8372700907069306,3.1694421829353403,0.14185855553831078,-0.1405272817656658
1.5028696629512548,1.3802705920192393,0.03485842659791429,-0.10843911619381123
-2.612721951940437,-0.26510297970949764,0.013130604093782406,0.16620464864371637
-1.582574504964353,-2.8653116012561357,-0.13743889701225712,0.10715595622597643
-2.20601169021448,3.648213831706766,0.18694864559152877,0.03772809199553997
-0.17865176682577952,-2.416123605903983,-0.14295559812796182,0.03923814318471366
-2.1965334962873158,5.056119759387335,0.23146040835546342,0.023797917023691342
0.631905729298265,-0.7750488670009021,-0.12386543304376486,-0.1433314921230145
2.7494291201518033,2.6005916048556204,0.02079274492620921,-0.12231774695800647
3.170616597665189,-1.138664694041774,0.015705174316098826,-0.11960734572793483
1.1990753493500443,4.156721233131233,0.10939664481106734,0.009909062692957205
-4.382432248434617,2.2651919231992093,0.09605082043588636,0.19956408243998064
3.0819416674656748,-0.8099006446964796,-0.012501224992403413,-0.07346905881372698
0.2814364249376261,3.3056465765117027,0.15640343663625667,-0.015053146302523423
0.03802407347977427,1.4808998426422355,0.09618015974421149,0.041801210737885536
-3.7924417917313105,-0.4270135921629277,0.04835136230329681,0.15495584941813872
-1.118169352503724,1.6582850090070647,0.03704427408868354,0.014188708381959594
-0.36254253993776575,-4.0420579076229375,-0.13588940862188673,-0.0111731363885902
2.6654707877611514,4.662051468523516,0.18777270046417105,-0.11996697230734715
-1.4716647412599333,5.159783875526481,0.12269143718177244,-0.019810477248062508
5.36309756925053,-2.106391168298365,-0.036300165816416666,-0.1662802832435549
3.8630640996740935,-1.6026432699206146,-0.12357943216402766,-0.09289065404168788
-4.676147214494068,-2.681631890380193,-0.12049795606849084,0.24874750341020108
1.1795574184406927,0.2723578598392905,0.07714757321326793,-0.15860817061022633
3.233758066823042,3.0213465210878767,-0.009249085600896066,-0.10086806466069877
-1.95352626291063,4.471585013458733,0.17120385494179155,0.022899051760877417
-5.2194788065763085,0.98913637889864,0.0477262561148724,0.17890371509830594
3.4414897135989913,-1.968439884089308,-0.036913231192797276,-0.16973689547027815
3.032119922018588,-2.9226066135970084,-0.13271621769090453,-0.04360406273612607
-5.392295354827917,-1.156883721603161,-0.03142791887434735,0.2059008082577509
2.933712235499976,1.1950001504568981,-0.006808791333938873,-0.18771681925699052
1.616904702564025,-2.400292181156496,-0.051246225335563264,-0.06979096700395328
0.18496750986225913,2.619706710442622,0.0647105856339029,-0.02247160257075492
4.216607924494945,4.17883677215756,0.1019173095447145,-0.1331945470749971
-0.5060683246726918,-2.2509693525826364,-0.18938595856511684,-0.02516262904264734
-2.862991820758914,2.466162030238835,0.09221146300641683,0.13612762210882567
5.390444936986237,2.0986845309507904,-0.008034044598882482,-0.11488924526804699
0.8025083317660712,0.4810614523538925,-0.0016513260708972306,-0.08628007617494791
2.971534697616433,-2.5870985304157026,-0.06443177850396574,-0.13166099713012325
-4.094845521433958,0.36461217819242664,-0.03269648203280619,0.1422399938189831
-1.5411359021712334,3.8041820516456806,0.1567747641423152,-0.043730534648474914
-2.593815929254947,-4.008276008001279,-0.22953355054287877,0.060859917524880465
-1.5988026201508767,2.3883097261364403,0.1538466538763699,0.07044251245946165
-4.0006511436193435,3.0839171664618275,0.10731605291268347,0.12323233015206626
-1.182951165080187,2.0585884254282893,0.10895008253832458,0.10237964723065635
0.7540007294543245,1.1133240431824318,0.09246961363957623,-0.13418780634350172
-3.312262504220947,-2.8641043707214293,-0.053836231098187054,0.1559170265286306
-0.000006348776577819182,4.728413817480961,0.1665938877231335,-0.06455753115771143
2.465676152724686,0.39965202383643866,0.07194932318849194,-0.07124831423391069
-1.6136381414132472,-3.8743938785635184,-0.23019864697340642,0.023818165721748594
1.3702452186932352,0.48640085349975437,-0.024393867378425322,-0.19144840348982184
0.3528985220680227,-1.025022261768717,-0.11018406223387366,-0.09035960282148803
3.82317929943684,3.2766085034081622,0.025237255388408285,-0.18034263239978301
-0.1710853696684048,-3.057429569546976,-0.17473844629851226,0.04154830892462408
1.126261635444927,-1.161821280443148,-0.03842270897082929,-0.03052406727679172
-3.4021890114226814,-2.1749484784755047,-0.04162449982669398,0.20835890675447005
-1.1971170826587936,-2.568031633408538,-0.14718905746604075,-0.027655060557198973
-1.52107087952505,-4.347103022477895,-0.10839601569792967,0.06385670374623718
-0.8097676210204937,-1.4247284036892447,-0.0781136051895739,-0.030546497946208773
-0.7555121682562899,4.585980578271184,0.11642313404964323,0.03809533220133708
-0.7931207224059622,-1.069217076089459,-0.1716582200511874,0.10521939682625825
-1.2701660986252028,4.677098125842966,0.14918276043728748,0.05448451645649366
-1.315657128371646,-2.7851715465742246,-0.18048342857540203,0.11414675535698969
-3.228825676412141,3.186211065098706,0.11237795861810841,0.054833320826533194
0.5375573702617504,-4.813285413076603,-0.17095911495248034,-0.0255957194788132
-1.918836294761121,2.530572209328705,0.10522661102976238,0.029875849441365943
1.1544585704332957,1.7982733607124521,0.10435777883131198,-0.019719472954646166
0.5974531871121376,-1.4570144786118082,-0.07282059731390263,-0.038829812500795036
3.524316916196756,-3.0380988192177196,-0.19865556661792605,-0.1036469200569253
-1.2276895130598566,3.6409487195936774,0.15699706857771029,0.08357358129310238
-0.46632760394928996,4.236854781711821,0.20303169658996092,-0.06195913622124136
2.0222054548217905,-0.9045177287740025,-0.10488583220560832,-0.14451311148106907
4.974273870887272,2.012252024592163,0.09212976239187236,-0.19641739380200293
0.6988415614677008,2.5419956698640633,0.06308228000286921,-0.10037957459846454
-0.041439461678838024,4.168295682598454,0.14353053634048954,0.038351170832458814
2.863438169655782,2.224748902905245,0.12712135218084397,-0.14679299724725317
1.4938280603297098,-3.661198819857091,-0.18745470604963743,-0.1328339809057874
2.5407931704835476,-1.7418694400728132,-0.13497400090109415,-0.05501159194641188
-0.9516523509254706,3.0059412055990915,0.19848799945120454,0.05490392911652647
0.5808614257741291,-2.4770726756919577,-0.07923893419998557,-0.029324225745312592
-4.152774237129045,4.431844648537059,0.18350901678090636,0.1919160425732661
3.6014996128487695,-0.3731925915303608,-0.04112952653551216,-0.15934592241614962
1.342221055326151,-5.00434499207721,-0.2355104091995312,0.020981806240550033
1.6634514380666139,5.6578707023039945,0.17339272342273204,-0.048772416304595945
-4.142372213019535,2.713534505998047,0.07571972125599523,0.16835014966248138
4.4616441932650766,1.0006299733865873,-0.03712711483240744,-0.22145578692547202
-1.9123371073101882,-0.45057460782332476,-0.10189718245664502,0.1184935420252415
4.554606331875118,0.21291013569726747,-0.05807107371717988,-0.12465065897520623
2.088726397064305,1.3659984040999307,0.12401563098810037,-0.15513566800857292
2.2565805672617594,-3.8005523763613303,-0.09690639955798452,-0.11368989705556985
-5.2779163677815655,-0.7616744913170252,0.028664663416541405,0.16521747082889088
-3.877426172619778,1.6493191715195363,0.05878039269187225,0.1713830560501523
1.329550445557489,1.8650114604166026,0.04654093367367651,-0.05365958054235213
5.214618965238395,-0.0950337455760559,-0.11549342378080968,-0.16173678066994002
-3.7439173894837148,-1.9254950442442427,-0.0877033140575912,0.06021073453606701
-4.858744692491585,-0.0944957847755741,-0.08656282553390443,0.21175552996303834
4.704751288926308,1.4255568660851945,0.07374040656298397,-0.15635837006847234
-4.120902594308293,3.616980164948036,0.11959404646583983,0.10957891218404002
-5.19387436423525,1.5713522136463824,0.04940972603450381,0.18320887006729303
5.197856852554253,-1.2242896964094774,-0.1019145286021886,-0.10626125012533644
-3.7933757490063624,0.7536698458676426,-0.0016033432172006153,0.1622588172855489
-0.7447495991762609,3.1273739674131362,0.08933192430047955,-0.06262190024866378
2.2771857777435973,-2.4706507158015265,-0.15219122460610401,-0.07751792435509743
-3.256427918676439,2.605399448648152,0.09303168288726994,0.11547098935701527
3.6348450462480386,2.8412950778882244,0.12711781727229757,-0.14565331030976925
-1.9534163494355965,3.8476668625774306,0.13413137034504016,-0.007551742084609216
-2.3357221026629826,2.1103929386742717,0.11291025217140789,0.129914248857302
-3.8012061628836897,-1.3153596154936302,-0.0022962807730692956,0.225268202731743
3.2112884519873046,-1.607488195118398,-0.15174548584249903,-0.10172865619926214
-0.891130283745411,0.17664459953224132,-0.021377202783519057,0.11928489236750306
-0.7222020916152515,-0.7566048991192463,-0.06308088980475031,0.02920769713436595
-1.0595564481703568,2.491347359914105,0.0783713004188826,0.07577652539531475
1.0156053236639528,1.250466448850665,0.164965635078326,-0.05529542178101737
-0.8129993805394354,-3.564014016314549,-0.13090884897843183,0.07930056866397875
3.5751557016431015,-1.4516457151116196,-0.02418519960723481,-0.17183194007664704
2.994348146877565,2.8319309686184786,0.10268590219659395,-0.08040039482352102
-1.3332633137498309,0.8135780000380501,0.03769984943708179,0.1282834524276113
3.4825255061317963,-2.231759380870227,-0.07799475326555531,-0.036422277686949396
-1.8852012775118692,-4.131699633026535,-0.10310253178565162,0.038789324273607644
2.03558631310397,2.1110015375646447,0.1028179179908436,-0.05771368142311227
-1.7673612642575567,6.108195532561526,0.2806524452312649,0.12079411516268944
-1.5762332877869443,4.40531989663465,0.1206298712515177,-0.04708670922671627
-0.512289588127154,-2.8605939105491207,-0.11261436089986536,-0.035990043588482734
-3.5917299391850426,-1.0420928352324539,-0.09158715896856913,0.1594128711929219
1.5839031872223523,0.675924517463385,0.06878750322682395,-0.06708422760400196
-2.5525485990986745,2.7613954485563452,0.18168044114128565,0.07876663355506731
-0.18260277038400502,2.288056123657213,0.16718512574084382,0.022307175584778426
2.6466583370104657,1.1827275243495277,0.013923729210263988,-0.0458490436431098
1.3574202580958217,2.8464731728578725,0.10054946399074866,-0.0031405709632658517
-1.5693586602300844,-0.4919663464470508,-0.04289475510892308,0.16884149771523166
-1.9065910019973331,-1.0831636648682728,-0.0408896089798268,0.08832640164786662
0.11887158154731113,4.3649210461233965,0.10119452896609869,-0.07303960968994165
-3.0060324135206367,4.47053244641612,0.17583560388363736,0.006471616728823933
3.9432364188788473,4.854230922287164,0.34935735123483586,-0.2771692078875697
0.27829177143691336,5.136736117725592,0.11412410657325422,-0.025015199097440936
2.220888835217118,3.530741521735439,0.12789679071516616,-0.053702501901592634
0.021648237173698293,1.104718668289585,0.13082325635292774,-0.04513498624131635
0.13307978729482658,3.6261841462272435,0.22477096267979238,0.01174078802548767
-1.7098205781581524,-3.4498905217117772,-0.18511105667093308,0.13016363591532426
0.4309541703499457,-0.43921895813345346,-0.0783583272297394,-0.04184923365378122
4.80847270463005,-1.3782184956451025,0.014710201230675738,-0.2868511368834199
0.47242547608685215,4.3104270597675,0.06605590237529223,-0.06725499011318031
-1.1646158523707717,0.4269007315643141,0.025717655645644974,0.14793631517785524
2.7226927356912127,4.000847448402315,0.148314025356675,-0.09033674804641448
3.936664967512692,-0.5303650096512995,-0.07433803778958165,-0.10214818390671666
-0.522064998321863,1.202028271885359,0.09904541312552123,-0.005224651635742079
0.595865666894458,3.7079504643361956,0.1423195366851027,-0.036682573128848255
4.244772046600773,1.3590242385868323,-0.02840970440304764,-0.21598159746526913
-4.4355511771168725,-0.05603832280956067,0.0913665125311632,0.18945385883356974
0.5648897064895195,0.676954992977707,0.15848480148250335,-0.17054225717602867
2.342355807910539,2.9483430340489423,0.06861999691452252,-0.13076908113830324
3.9781922160133036,-3.149086301636629,-0.02158085408575518,-0.1433043746652628
-3.768863681305427,-2.9637851975954908,-0.22016860466037233,0.14326748537449485
1.9842472195843266,1.0865622248639561,0.07349618232396575,-0.07544394662134077
-4.056113515527081,-1.633510399993558,-0.11019710660483621,0.20048711280605597
-4.419947088421894,3.013428972388142,0.14493770147793322,0.08633259246877015
0.4270464894551576,2.3004565602429823,0.10613802946499756,-0.042851587544480596
-0.2601025916433839,-1.7822460049612574,-0.14357475495961722,-0.052610553435155326
0.01784971831320112,-3.4207550340746007,-0.11763747420346563,-0.06462034100210527
1.148510166952744,2.127716821708408,0.10339889156929766,-0.11927669732018552
1.9746786770439462,2.8969248022392655,0.13046014900402536,-0.10040433665882234
2.499111221469317,2.165518042287321,0.09822041309423676,-0.12569445712298108
-1.1930183206839573,-3.458542952173369,-0.1682336786267209,-0.009655405479178336
-2.8044706426411437,3.2116456204241555,0.0905093364411135,0.0648874620600593
2.427371078910829,-2.1274120552809497,-0.045200887559136815,-0.1519120201097159
4.39627332291507,-1.0383648681459898,-0.1213036830321389,-0.13187538908425117
-1.2602907394163267,0.053187505271700186,-0.03320212029798771,0.14303140610618775
2.406388058333739,1.1874423197695576,0.07043691112038351,-0.11148500464914445
5.082358737700884,-2.5922778064965777,-0.07761996637777077,-0.22995981589746156
-4.560033671660686,0.9627862822449892,-0.011222493412811412,0.21553297033710575
2.9501655885295515,4.283621696521887,0.16882673571834667,-0.05816485768329863
1.3732843309735958,-3.0263642239416773,-0.05921173759389719,-0.04262353105923039
1.2825773757639853,3.7138966056692144,0.1662270528529866,-0.15353306109014705
-3.269585451767961,-3.3001942732272007,-0.09735176282012545,0.014844275828986472
4.505601514032208,2.4674779980801267,-0.026084081643581548,-0.19195081381424142
-2.1056321648984264,-3.7782924000946383,-0.05695217717413724,0.109585103056579
4.795134537096412,-2.162078627968926,-0.10231519678331336,-0.14101719518884745
1.7941814086411842,-2.0286957011128357,-0.025684411583036335,-0.11872849475052201
-1.3676055487652332,-0.8260422250528212,-0.15658249204545882,0.07546180778361795
3.894111641045172,-0.19514651732399632,0.030607926828619,-0.1899496854517633
1.8476050164455269,-2.574237576327908,-0.14651831301152918,-0.08313244747235689
4.952178061352186,0.8599792596439075,0.008620936264535495,-0.19594392542356576
5.456666018736819,1.6285914988615235,0.057682619576584736,-0.12454304647942555
-1.1780488990094948,-4.164513815907067,-0.16217643944685045,0.012809467534387645
2.60241668400958,-2.6985606220409504,-0.08873564921174122,-0.07025418740781424
0.5532640183914619,-0.18951696950919805,-0.06285834028579868,-0.1097309782829269
-0.22446745573106197,4.381344787362075,0.13697104799906473,-0.05023211197502137
2.234452364749364,4.019290977975752,0.15101178288379136,-0.05591069261680179
5.346582795515057,0.42591785848384034,0.008755629854009213,-0.1933491964655523
-1.6959315341405379,-1.3795185077729633,-0.1300397965927183,0.0407804716837598
0.19738545312702313,-4.364461821923668,-0.15989810721495404,-0.08074544748216544
-1.3807546865970364,3.0396913288355303,0.15532961835683093,0.10398950716830688
-0.4537588490895374,-3.150937489430254,-0.09243112418449373,-0.030692523211547085
-3.04072182425717,-2.191316164319327,-0.13750421632229776,0.12871670792535958
-1.7218720435082295,3.6175042478542676,0.12258765683049137,0.08327885873126098
-0.07076170732201448,5.4798052535930095,0.1643364299250991,-0.07505689954361064
-1.8069690546775403,0.9368439236945741,-0.001983440910787215,0.1243156021514964
-1.611748415804386,4.17606030348071,0.17195903807616486,0.09681495556671628
2.731717234369795,-0.8795068575827618,-0.06866969207281895,-0.12628855981196088
3.1912781941890285,-4.569213573627416,-0.15667516249745056,-0.06935011013695666
-4.021811118172384,1.2014674906367178,-0.008441594251129362,0.15595851975162214
1.5904592686340588,0.9060307312833262,0.09689467674078234,-0.1219312667087476
3.4619634319445702,0.6766999837223505,0.05036600534413856,-0.1569006898230223
-4.98499435960456,2.1140170754170526,0.09040937596234105,0.1639928227479738
4.179253231376636,3.544345917600298,0.21450358485434948,-0.17643250456734177
1.6051534423994174,2.2839320788730317,0.03564572587632412,-0.08650843368660924
-2.351919728155706,-2.521428559309762,-0.12240301266941642,0.1672799557937489
0.20828416820631668,0.3490275217164627,0.06573070742822014,-0.06834881975438294
2.2009317828080377,5.401478535053235,0.18153237418742507,-0.07665881991103829
-0.8379847673755318,-2.123490416320887,-0.1659764885074541,-0.014875900011194158
2.2004604132203216,2.2842978697770198,0.05000718494095639,-0.17285431295409598
-4.911037775097187,-0.671175335350536,-0.054455486227952946,0.2369067494003666
-0.9120169398777951,-0.29110999781585933,-0.10878415523493118,0.13275165799056007
-1.1664785089723622,-3.7584262071972656,-0.09441360290043103,0.08127817699342034
1.6575142303586756,-5.411646233129228,-0.2775433199419764,-0.15028090282232
0.6447589861929713,4.894917689634706,0.17052139633984673,-0.10841584404949346
-0.2798365327220108,-3.7341789833717605,-0.17381392382786284,-0.06791832651900823
2.6159992005195276,-4.564092264321306,-0.17897868592491523,-0.11520031319406843
-0.2255573094973269,-5.270367758582578,-0.16873058186200005,0.014501694853631
2.542584522308269,-3.532370180076165,-0.12904185374012647,-0.13030234127326704
3.614634403640535,0.08758912044618711,-0.041363962984098446,-0.122757642427085
-4.691199303097247,1.7503950644458512,0.005034586521626702,0.18384506270829074
0.247848351478065,-3.6305250037915306,-0.13426856491645617,0.05903763589349172
1.7214657942442328,1.8968315153669946,0.044710793809692694,-0.15599332994483545
-2.619045620875846,4.232069091100092,0.1357725054688955,-0.023012987345754337
-3.7311097070644506,-2.604845020601546,-0.13941484015644592,0.06784055428142716
0.291545287848165,-1.573754065201848,-0.1518532280597037,0.028662930588300814
2.0793780412271596,0.31487667077129233,-0.04291310017850435,-0.13251194654236764
3.742955214581783,-0.6121531780945083,0.054197223223858074,-0.09668889215200707
-2.0427484750641094,-2.435244923196729,-0.15040078134408727,0.03992465378610387
0.7558120870845882,-1.6625195015134708,-0.14923079509312556,-0.028504928292495395
-2.2664379666130743,2.612686969221044,0.13222938012383276,0.09787566797034793
-0.6222042553538911,-1.597310514971542,-0.20518788669312102,-0.057283341817365094
1.564426332341884,4.275391200565958,0.16357545169607524,-0.05801520837323176
2.005728382312532,1.7173244394404925,0.014541801338000341,-0.09853522386782468
1.9737756113204492,-3.311425341802107,-0.12050302899378268,-0.1819831195067622
-2.67533616525786,-1.5180808159486145,-0.10159116074988786,0.018443299368043647
-2.9938331460153456,3.5672345291800505,0.1387357553896513,0.11431925623101735
-0.13359270779709775,-2.1547845364596427,-0.09443105225808267,-0.00004211151260097198
0.27048975205140546,-3.0603774003619955,-0.18477461208465748,0.03513034123378053
2.010132206066064,-1.1947369389222562,-0.011627797664795617,-0.06477887982958928
2.0627305865994527,-3.430718749409463,-0.21077716198301824,0.006792485680443338
-4.3171939755927164,-2.5173866252974832,-0.14657744269598208,0.11199211944619888
1.0202766880261387,2.4577711688363224,0.07177846980302627,0.0033366631666502376
-2.1529223005975364,1.1441765245075826,0.03568027625244781,0.1035281444533077
1.3508879660842767,-4.029039814254084,-0.11397268075966938,-0.10226887828527535
-3.872792584033987,2.0750166674533763,0.10982043068915498,0.1174354426389545
-2.5170596484593917,1.1216864770448387,0.05264455390082753,0.1442237834660873
0.4637915014649641,-3.9859537154053273,-0.10903907598939237,0.013396365306931415
-2.9351146471969,1.5940552770028424,0.0028812195806435332,0.1097530178899498
0.8645168434018734,0.00520564816550162,0.05299442363648214,-0.13491350915358363
-0.8141934652929232,-2.3771557342944165,-0.13065624317526908,0.0495313120632706
3.430563803414096,-1.1450007427520612,-0.07305989114994672,-0.0998692887450855
-3.661669427439462,3.433601929763246,0.15047135589920083,0.1550611081059991
-2.0633822733744136,3.428609097303383,0.09082377186505246,0.12488225012622196
-2.6776042500553254,0.7544255904089555,-0.001866192246557397,0.09053112972917556
-2.796056521598037,4.939778948379403,0.19316072655337044,0.07291369931719852
0.7522568186963263,2.946125935717432,0.17342659698617052,-0.04763779386277209
-3.2921603605479826,-1.3201939857062484,-0.08621685240769936,0.05956978884667555

==> plane_data/data40.csv <==
positionX,positionY,velocityX,velocityY
-16.41700090181191,10.07116190465739,-0.21721745855011884,0.9339439358804965
-32.755884715150415,-6.06406800383829,-0.002237747418583797,0.7779335648533657
-27.0645285960758,8.55352146568905,-0.08358268134890687,0.5928339864720426
-36.6214054503951,-26.816596938254982,-0.08206088074591668,0.821145199996508
-22.22562569091599,-8.187331737744582,-0.052206615076033046,0.699083543508153
-46.14860708809009,6.441926941352523,-0.07666911986745839,0.7659836463682776
-56.30001714355531,-4.094956083982247,-0.046869795366086,0.9686556357139128
-42.62191124888558,-1.9731480538491109,-0.011916273251560344,0.7554207479978914
-62.732710771932226,1.492216821640309,-0.0523273568106141,0.6149782535111861
-31.68080614307789,-15.3529762605944,-0.032287785257032534,0.7481231380930182
-13.966064885526078,0.8889326630718728,-0.08903040136713838,0.41343183504226494
-47.48514616527716,6.356060953538801,-0.07606486481982987,0.7377667383847952
-36.94152286619425,19.263530212311146,-0.17680551354364182,0.7591534401098009
-50.25464151704762,2.097505422180701,-0.05271628118851964,0.7906598695683105
-27.26959896284261,0.581817173266885,-0.02763064080334052,0.7103024105359969
-39.729876379230326,7.7856782837569805,-0.09436326094306097,0.8569331926452571
-20.914039266375582,-2.4634583085381516,-0.0313032585175651,0.5570777413132111
-30.51830293405607,17.300737706869832,-0.21571429571317355,0.9344867876987348
-11.428755508630289,-5.354732224759624,-0.08963030719614781,0.40096562147758075
-39.37973182831841,0.6494699594203467,-0.04694499652165621,1.0360731591448844
-35.01255232198008,9.655213237616188,-0.11288194456871482,0.7671649433901628
-46.34808420025954,-3.880379464377935,-0.02022146492618353,0.826969596603023
-31.845276441362746,-11.520849452962471,-0.0071850978293149905,0.6386867989293613
-38.981037230350026,-7.344145871869907,-0.002151158185011879,0.877031108914592
-16.831343830861197,-5.66515717249701,-0.09502935213130548,0.6234507179795415
-46.011953967522004,-19.768527202334393,-0.03998239394529094,0.9070087419764742
-33.60818127381011,-16.089405792553205,-0.047955005410550415,1.1202777468512253
-46.21269033902325,-7.752498604752557,-0.012493663874843436,0.9489094781639977
-39.99102518905679,14.621012504971056,-0.146675042863378,0.7739018949160174
-41.55696794722424,3.346201344995131,-0.04985667845138335,0.7671355006744153
-35.9611995607701,13.078746241157829,-0.10754660887708892,0.6407007847295615
-50.179179247407056,-11.400133887932615,-0.004513413910800577,0.3782413287842625
-45.95188306576696,-10.72395928042964,-0.013986162471316234,0.9370735880340343
-10.324427700326906,-4.084997583464347,-0.18982972915087745,0.7908255818622869
-38.42574254891098,-4.072962796470851,-0.005027087786808194,0.7867895659059407
-50.35607050742023,-9.71476859027206,-0.006830564893169829,0.5921277678005735
-24.51153846220048,-14.097032388992035,-0.05268196720910618,0.6004817750377552
-52.44574028081658,-5.4504216128248135,-0.01453270509208065,0.5719469318366176
-40.04668650294825,19.315601344296272,-0.1754361758858971,0.7680404532828464
-58.036076653914506,18.704180472449337,-0.18958749348221343,1.1108308723438292
-25.83874414681464,0.0021531085652753967,-0.020911605438386983,0.5694985161750368
-59.170839256307225,10.667598470536548,-0.11298650210556359,0.7972524066796391
-2.739298634436538,-64.18673112272292,-0.2626362223434766,1.2972157094523071
-26.52664779956274,-8.761183929006057,-0.036444123266421366,0.763606702749685
-60.50079921323015,8.130643904478665,-0.1386476705975996,1.1229941475121437
-44.04656346046885,9.591249581117486,-0.15434068721119584,1.2482572495783426
-36.50205886962406,-21.47303181888779,-0.05187804524914946,0.8152239579756386
-15.838722157723923,-11.200756020631719,-0.08947871298851384,0.508083071858434
-38.053291454506706,-2.8168453747833904,-0.010513025770505748,0.8843365623535774
-37.02868566192476,-16.75771826296432,-0.03547084808858275,0.9292485297810461
-60.326518995728165,-4.338582253576248,-0.04197432547128638,0.7345273857931488
-39.662381942273484,84.79366278806818,-0.34606489173595545,1.3965979444347831
-15.825182742728611,-8.217963968147991,-0.07080445957651871,0.4074314086719407
-32.55410650824597,-0.04366750653101226,-0.016273293574001736,0.7743327532437929
-34.41643241581841,5.584690492272905,-0.05470020090869471,0.7086213439340222
-17.040995549060604,-116.08746606338853,-0.10061482290279058,0.6656566660876002
-16.45484851335253,-8.995845757819596,-0.13300443844807558,0.7841590712638624
-14.796404694884627,-11.651623309142341,-0.03884697543914553,0.19335498529588435
-64.21411852333118,-3.8441433067216026,-0.07093333763140812,0.9726429081458416
-48.978225298910786,-16.788790774723502,-0.043464918479507605,1.142193334805997
-47.99483675226544,-16.491776761779875,-0.018276216323536,0.7959119745170746
-44.236972705379095,-13.469198515559269,-0.017953371382596263,0.9765828948403628
-46.61288578458813,4.127936866011025,-0.07743503777341171,0.875072952272903
-49.748049282436625,-22.824204023403748,-0.05129869455571419,0.9685395523049183
-19.68391470810218,6.975363658757645,-0.12229901370560492,0.7276967228503216
-18.193184543268014,3.4701247401305544,-0.08681481169269507,0.5752694403812538
-22.647100971962296,3.2246195446923283,-0.05944947694334043,0.6409078714432194
-53.14562272590539,-24.34443818575277,-0.08793172846918719,1.3064590074100868
-13.283415321745595,-8.050280709626776,-0.11127356052109842,0.5170058638038418
-13.50296762864108,-5.060405437532071,-0.130962322130433,0.6388497668502786
-44.34555061068109,0.6943041443579033,-0.02548556968250845,0.8564681316958473
-23.429643615624332,5.357088033351257,-0.07954444390338185,0.6896873863394466
-37.50691077323489,-5.87865843156632,-0.0037691561383260564,0.951625975919056
-37.43073575853845,-14.354628124025803,-0.013403480667821243,0.7372250452610554
-24.248473507554564,-34.13332603580074,-0.16609331725831994,0.9784314596733541
-23.18532126714149,-11.537731023069387,-0.06704530568749946,0.815966299280387
-44.48971194395506,-9.428343446213141,-0.005162396608442619,0.7749948579456635
-53.583967255729945,-34.52589120596769,-0.12105085037518717,1.1424880354749776
-37.17637254370763,5.1370022723376705,-0.06582313372805607,0.8322688921465184
-31.21426006724532,5.662937859156577,-0.07430717024194879,0.9245073234473714
-37.46623525664797,0.22647849566354705,-0.017395023227241697,0.6471688835060805
-30.383287127828083,-13.051150910015485,-0.04098417645342107,0.8633903835988787
-37.30048977075258,-15.066895394993457,-0.022610067123972538,0.686669799421636
-22.55580823546926,-13.244849849843616,-0.07595453115560659,0.7729472515704479
-11.762141726797806,-9.743461442000958,-0.10900416948522529,0.45051793774227883
-20.286682109876363,4.649684839777433,-0.08107788944160688,0.5794996240715118
-14.63364201253211,-4.995164553460821,-0.08055370132592218,0.44542488738271185
-62.856360126965974,-13.124124292051444,-0.05164511644571239,0.8145816711321398
-55.6836628001794,6.686302691391791,-0.10957462568777766,1.0013047710536291
-41.81464776967523,-6.76489523292736,-0.0035874222848816368,0.8862135759343458
-34.52411870782722,4.418469824804576,-0.04413428443232556,0.6693718426564444
-35.60414861805709,-9.983096073835778,-0.005334612202247821,0.8779033964471384
-28.443204919940055,-5.187802784679844,-0.01894710366542323,0.9670707308719916
-48.08024247319535,3.5030851010833386,-0.07266507869507258,0.9262314752646201
-39.19373406006949,-9.970002372718486,-0.007889940941593454,0.992328226912888
-28.398529622922858,5.840618197178493,-0.07946846498722616,0.8145727971514087
-64.5435676770989,1.2412314909967763,-0.12305044753545094,1.2921637302028857
-49.30718153407324,-8.390877823538734,-0.018062459300689223,0.9444437527417473
-72.81256359516486,4.74032082261034,-0.12223838301300811,0.9628238762089014
-17.811372397566345,-12.094537815465259,-0.06787235289113472,0.4851835472737043
-42.58223349274849,-17.032774276549265,-0.029616703691633637,0.8832263757278997
-42.373240242544185,-9.66176704502273,-0.006361122922277413,0.9032390426081329
-13.71020301113715,-0.7089646175068106,-0.11427031686136545,0.5371405464086255
-35.248186412606145,-12.5327608413649,-0.03239926790333979,1.3418737194303993
-50.549251590398576,-21.753786366184972,-0.030852883659904507,0.8211563862949705
-37.380715435056395,19.542212533868124,-0.205233992006558,0.7887020155195784
-15.659822987235072,-4.95391826404458,-0.07194619427334539,0.42952250870060044
-55.1931194920822,12.794381504891911,-0.14240523168520486,0.9561124674195618
-36.355840688438704,1.7057363153978136,-0.026542622758411426,0.662945807396953
-25.528610908910423,-13.37065263261297,-0.03964922003373363,0.5702332982839448
-20.930791400053685,13.393666555946497,-0.13980090915666527,0.6174612861183103
-19.579567760011876,-11.23665843967185,-0.06737643904334314,0.542463080387553
-20.835712115982556,-11.123517946407661,-0.05529418837484277,0.5709910927197974
-13.662118113650857,4.31679514975023,-0.1854945122585678,0.8464092966287804
-54.54400623078104,0.6530873501173624,-0.04727510626196314,0.7520142400179191
-52.34283388089548,-23.29074734296781,-0.02479468861399384,0.6584045344450742
-23.16783986353336,-2.351437245185645,-0.03658376453474895,0.7382295215521315
-34.10483347627013,-5.102238863368125,-0.0007416767382731685,0.8281916228940546
-21.664855229840672,-4.065454216443671,-0.04576806333914898,0.7396843667154808
-13.173696511093842,-9.090650942578915,-0.10291643835234697,0.45868071598071675
-46.66148005279034,-5.66662270746663,-0.0030148694233484057,0.5375617171618494
-34.80635608419627,-7.47088956213335,-0.0014831436869001545,0.7983252170651688
-12.229666695936261,2.553551624921256,-0.2638877514745336,1.105132031589236
-13.690312168935883,5.953043107591947,-0.2149205353981195,0.9375461693686168
-16.867195903369012,2.847743123604082,-0.06775943250401034,0.4315517347824281
-30.693530127085552,-7.507490554500443,-0.00787025797029318,0.7840478930771224
-41.54937198965683,21.21287156447879,-0.22754496897782805,0.9323257378501665
-10.968306803725163,-0.9171200253082857,-0.2551883907188557,0.9593091087601296
-18.369902617827325,-13.099510627706113,-0.07768821870833105,0.5340797131166894
-18.018836695823808,12.212833151628951,-0.22376648713316483,0.9313410971200101
-32.875696766149396,-20.590601080973936,-0.06235186229380544,0.8132784293645849
-27.28385054640883,20.893827915542047,-0.3054280255204861,1.2450717034905445
-28.349240552555994,-12.12478702834106,-0.017982818515041802,0.5296979092286191
-48.19083473519516,11.127711668942489,-0.11415663124172412,0.7553901493847931
-29.535086282168553,12.983811152636898,-0.17159216567406096,0.9210400837986096
-43.94697373031754,14.615382370998905,-0.19349764124468044,1.1060703578085884
-25.800278906381877,-8.174645864673872,-0.027530335776956707,0.4327470333051127
-61.89514032510272,-12.644885618258662,-0.03557263213316798,0.7488676667181594
-41.912782020470736,7.065760895304505,-0.07732550427900302,0.7912948784074073
-14.746403616826502,-8.906095399816897,-0.1025938957470533,0.5266895199468311
-18.47749844431774,-15.283845001834724,-0.08012760363436552,0.45275151779733297
-37.47970955580538,11.014505874323493,-0.11656141554447888,0.754257005416391
-58.54168783954687,-4.553399297900844,-0.03501615098924967,0.7082554439080222
-48.298623712728165,6.35335273396651,-0.09295699139627166,0.9304227806086133
-16.629428430681468,1.823224037574197,-0.1104852252834943,0.6775781218422865
-24.65649261714638,7.114947984900008,-0.12260518024106641,0.9707226130697433
-30.976989141601738,-6.008199974461318,-0.005480136301294212,0.7077089015532292
-33.33609384431509,-13.528544083344663,-0.0237920718412194,0.7229596625533364
-32.120723163067616,-9.886760828195017,-0.004183960279765531,0.6944092421790327
-45.82710527287278,-17.438656188972345,-0.014483022984739632,0.6725941476782189
-20.342253200283338,3.5048135990511415,-0.07818386622734962,0.5747390672067366
-23.23486607752823,-4.431137210579175,-0.03303223399179279,0.6364806819334514
-25.21622027266076,-1.2787378981515432,-0.020768031243325456,0.6444493678762819
-49.76511612457746,16.920380917726224,-0.18951467060436974,0.9445039665973384
-51.59319364633987,-1.0223618003834516,-0.04150464372506839,0.8872742162691876
-26.354571636083552,-4.783580606665483,-0.011001085990499836,0.5721276417603471
-10.8399416954966,-2.0450920346087362,-0.04334853509112096,0.140500421772822
-32.76954661082505,-22.850826572305,-0.0948520558366254,0.9797795870899241
-45.69469181769072,-18.763652568701595,-0.03370276036135586,0.9364957344090216
-16.433804809333523,-13.280747942819987,-0.0885124010931087,0.5006377391133914
-23.86108795279492,3.684736277797593,-0.054015053749891725,0.6714586729053853
-53.74617571106992,12.080930402812431,-0.13674936603161236,0.9213003622655003
-13.1531867549153,-6.113551231728551,-0.10451257104734733,0.5059771321653812
-41.510993932100504,-1.7325523674843026,-0.015403383792707753,0.8894815302722335
-59.65829250702742,0.9409770320281327,-0.0783457776364395,0.9264004121765513
-32.10687857511027,0.5592228244173788,-0.01786467650203463,0.7391770275456196
-53.084978944465504,-12.637305295599083,-0.015347092811130142,0.6429161886741507
-21.468400315707463,-9.866379358029556,-0.03812822879806792,0.4543468238400215
-28.288305332640856,-19.547215267909984,-0.0876113861179613,0.9268650884615962
-56.17729950850122,-13.021799367056351,-0.04266370195105427,0.9778614877623738
-54.820779750745096,-0.8902812503991601,-0.047419532430252764,0.879300526585811
-39.452652886451446,-5.226014382985043,-0.0026377065921342944,0.8285942869526588
-21.660515933716322,4.657707234425297,-0.07865997436605976,0.6498109141222382
-64.05920739754856,-8.613768829275024,-0.06902349916079802,0.9746239709816479
-45.566292655126716,11.03923469440241,-0.10665883154416562,0.7549306347396538
-14.843965568888997,6.168892656426923,-0.1175610615651727,0.5539982292968532
-55.71060842385432,22.499549287066532,-0.1506973966620367,0.7852737813425067
-41.74488680563887,-17.95542647928641,-0.028467000165701806,0.7948020590772265
-19.140199702665548,-0.5990844540928947,-0.05233239391252937,0.5956659717924696
-12.807157528239554,-2.106661540427152,-0.08439373613464579,0.3970155496314117
-23.644282506780335,-17.92296087931063,-0.09104712520250118,0.7791308975665282
-53.42542872917798,-6.66647310041378,-0.03467843490567639,0.961631315308868
-50.48913935928799,-34.67153585635629,-0.1270358803772959,0.9777473852552182
-32.418531240293454,-17.31734491301729,-0.059770425969514145,0.9442990652900529
-28.78266481322616,-10.753251475279814,-0.01137026452842507,0.43152541271869443
-36.856044796352776,-10.90460287994786,-0.007007703656361706,0.8161214868654926
-22.092750746351474,6.3232175904838925,-0.10562181260431883,0.7503411806793858
-18.912876613564563,7.166710261113807,-0.12718490433221055,0.6661882253111854
-51.10826979886216,5.311031312409434,-0.08375701890771681,0.9343979809408072
-20.108513701572782,-4.288966928421184,-0.015497862077934023,0.26927171357549884
-30.2896283469146,-4.813534224772324,-0.003585181223782983,0.702905895506266
-48.57737151563717,-12.366759007056304,-0.041826978100325714,1.3346917539017462
-30.600908909031446,-1.4183829029122998,-0.009312052861700268,0.6286205484950377
-22.07280828067873,-10.022442049277663,-0.04257988688854105,0.5029330171886824
-29.45593614018951,-9.56033673701385,-0.016943594077341834,0.8989653906352878
-23.693332709549964,-6.216560231920157,-0.027464026457851034,0.5930267306539909
-20.059500321401632,-3.1012878224923424,-0.05260631243088284,0.6382671789520243
-48.218384406712204,0.7154776649568911,-0.03928492575749337,0.9049780228869622
-61.99113302879621,-9.699376976982418,-0.051191227194846395,0.9658717904779404
-45.00247654207411,5.726334300534669,-0.0825207771552532,0.9090237888600613
-40.58718672981445,9.015525806251478,-0.11757837883181882,0.9071263097525142
-25.43905710616771,-15.772344373951011,-0.07164797116776853,0.6984439985989334
-55.78874969870379,2.9178210549561365,-0.10125721071938548,1.124296344007528
-39.663438772954834,-20.628642928540117,-0.05205125894586539,0.982980123313129
-23.819945343460017,12.933145093331767,-0.15682829299373013,0.7565516527553987
-40.85343781394612,-10.617174526449519,-0.01170794601563514,0.9165690548830709
-29.338819635193197,-17.51169995458222,-0.07425471775274227,0.9688645516635995
-31.58413325158701,3.5617929403475745,-0.04186773818375738,0.8365461654274268
-56.70488023505115,5.512038183635624,-0.0813454010194306,0.7681296421664946
-35.593208551700805,-22.512264940120602,-0.07199348905074691,0.8219846557877005
-16.984866136570286,4.517608421088468,-0.10786967820305794,0.5982316071347918
-32.634665094738295,-8.285740138365284,-0.0032122326432914637,0.8757879695730102
-25.294752084383077,4.686869723313997,-0.0625038194992801,0.6702494857211991
-33.86579464575899,-3.6903036569460053,-0.0031572786184380294,0.8021142241823715
-32.90853437976281,14.460660463980007,-0.148965530904742,0.7515244731337565
-35.08362706357274,16.04799340603797,-0.19870601910901992,0.9374974339592033
-16.173022460595753,5.493237914084024,-0.1711315807164809,0.8398522210931503
-30.930614366543985,-15.79222778595994,-0.03975239571268184,0.7019899291216685
-33.666252934984506,1.8728677862702727,-0.024038698414343963,0.735464040161438
-51.85023333960511,7.102356371464696,-0.10915300313565642,0.9562412666188537
-48.41272508168155,13.875224829820924,-0.22793199318863192,1.2689959118756646
-43.793073622517596,-23.894921941143263,-0.055066607317236005,0.8166543463251833
-19.59078757196568,-1.3215457711454408,-0.04093743414018691,0.5352929192407201
-20.091184873217173,-9.91246516044544,-0.06566472332694435,0.6107484010820384
-58.18468902758726,4.274565874336264,-0.07604508980248405,0.8013601917000336
-30.732461281162124,-0.35643510707521797,-0.012917060445549468,0.7036903900192416
-35.93114004438865,2.977883060511477,-0.03494338010240937,0.7079683624724183
-26.336477731497673,3.975089736729546,-0.05908376519218241,0.784402370781564
-21.413697536812354,-14.325891460258537,-0.18205683822518984,1.3423658452618825
-31.47156203023396,8.925415209861653,-0.08138154456039472,0.6026660622315363
-26.114760485896717,-12.137906840117438,-0.04048817858105401,0.6974367533452323
-61.64414354273992,-1.2729576534139153,-0.08322990462077223,1.1009953435168387
-55.7337064651591,8.262744329041805,-0.12452468750129503,0.9528583452960203
-12.164586716149628,-7.974838824672252,-0.0908216789391654,0.3999041841045884
-45.05375287096428,-23.14020861021433,-0.04497918113049084,0.8211862519385709
-31.87698434224239,-3.7777175378137224,-0.005570653907425592,0.776768273833351
-26.868470367956974,-6.077569557172205,-0.02431935916003743,0.6651866047745012
-44.898491969388246,2.8771377261418043,-0.06836801978365083,0.9089587674316674
-30.369265785746354,-2.8296334612993226,-0.0052237280478354626,0.6020308584701127
-24.07634101236632,-11.622217414556495,-0.027301703548162998,0.4748195774438884
-60.439559894110786,-10.932682274516642,-0.04263462073469034,0.8821329380287214
-25.03301118906348,-10.599494112940244,-0.03074940722462861,0.6742126441530865
-15.726391722947742,-2.8904563622450774,-0.10279488212337509,0.6024161395765124
-45.386394425983575,-2.725780263014353,-0.014994387919768079,0.839433285786833
-25.245688990985244,-15.13935827238635,-0.05214015934198295,0.6158540508800278
-56.45263864351599,-13.75628412183576,-0.04035503035392976,0.7516414135827015
-51.60784840110788,27.345489367562678,-0.24932861336609677,1.0939944810555913
-47.34475728480979,-2.876806526175821,-0.01567101980924246,0.6302545004194666
-36.44926813131225,-8.529876779134801,-0.0020615269403516435,0.83477463685702
-19.80286913338576,-13.101853732086475,-0.0579137165628063,0.4544624345998877
-42.02233628358211,-26.128077533336093,-0.09609020011438628,0.9814238689954606
-10.79401829683084,-2.7917235856766838,-0.026996154718504882,0.09220900238446356
-50.04733807324404,12.477922152780346,-0.116145921845574,0.7608091595873384
-34.101248327252186,2.9736486952308945,-0.0367039889508361,0.7509615596067131
-14.326789446683055,3.0698413249497203,-0.08927295051700271,0.4493886576529339
-11.966055056915,-4.489202933707861,-0.07363776231576906,0.33800270381593617
-13.799002322212946,-3.6488708100515126,-0.08416202659088101,0.4571702742309184
-35.75210862764647,-1.989463091307949,-0.0091871193572314,0.9116201113918322
-33.16246195448887,23.05361511657109,-0.27209158344612966,1.0863887929718716
-11.525844430659905,-6.26527289129506,-0.09106886067492377,0.41604561713062227
-12.501132662750166,1.6053148768921983,-0.09051219878604026,0.355334877177355
-38.5965122144896,3.3943033557789812,-0.08185898792937839,1.0897120896611714
-40.589975384783045,-13.78742439535203,-0.016307108951610704,0.9423890849105356
-17.97339202977511,-7.344916886771332,-0.04992196532985947,0.4062530742823856
-15.372242125965634,0.23722920550895832,-0.1247747417582437,0.696559073248933
-21.02312747042707,-7.2826516239254495,-0.034623699548479867,0.46050239235779994
-31.127228769110587,10.606844368587097,-0.10631329992738098,0.663202661859961
-22.568782580701367,10.590111070984026,-0.14008085565884876,0.7092691801490679
-43.67430030232637,19.72075582619632,-0.20635201269424963,0.9385987805706674
-51.68603963040229,-11.546414299777767,-0.029417877410398995,1.1103072906937494
-28.983877929620395,10.17057314991017,-0.11919736221207111,0.735994934583888
-11.468722042579053,-3.7724725573164206,-0.10150220988973604,0.41966144461511273
-21.813833405969582,-17.60432743770208,-0.10073996573566513,0.7557279341775586
-44.745734443534786,-14.87344891853368,-0.0295303402083727,1.082201162279616
-19.193830257943823,1.6430967421690341,-0.07127906270385223,0.6070672554911174
-36.283416322595734,5.771679528135072,-0.05016491495447793,0.6298257160524233
-16.34920793999513,-4.122605094683409,-0.07848934159261606,0.5549084560459684
-58.73562173081942,-9.21084198532711,-0.04199603824758479,0.9710349550012028
-20.902005573101007,11.74790072363592,-0.1837882148819348,0.8278273938318157
-29.251083100560074,8.549574544921773,-0.12850068265245387,0.9562892169012633
-46.6951522175092,-16.61733549696363,-0.007996570729301466,0.6233030454577932
-39.80480104210591,5.761134923039481,-0.058559368868121846,0.676321251134229
-53.05020644707883,2.6474152018439003,-0.08845581092301884,1.1287014006575522
-47.9927290974106,-5.547285806407274,-0.026740635730106932,1.0744671896712545
-24.014845689642435,-9.368115676752039,-0.047178371555984686,0.7421813814038618
-11.639986273387827,-2.6283427252388094,-0.11785206081438601,0.46015141427454226
-18.629359554966566,-2.264025905503272,-0.04148729187959317,0.45785992295049427
-35.99628600804647,-17.289107499061878,-0.017043238785704937,0.5958492057548803
-11.83253022814564,1.2847466008755468,-0.18601606162133505,0.7842177618630263
-13.933732064841179,-12.377727827604195,-0.06629804985900142,0.30745812091946867
-18.10243783516457,-3.1849736050289073,-0.06485267059596483,0.5779526687056332
-29.921533250570324,2.084687151148474,-0.029240038278443292,0.8068048826552138
-15.089232123078185,-7.365521503965576,-0.14850066939828394,0.7370742138203902
-19.600675610526725,-5.93157602735773,-0.043680356383984084,0.5288742908522733
-25.437248391828096,14.95941830574006,-0.20923853371107842,0.9360276710295463
-18.93355073306495,2.5204643958031854,-0.07487019945474223,0.5399799460278136
-42.65925524633418,-3.597855697999869,-0.004436852410181019,0.6488320923592846
-14.330979861842568,-11.25535604593369,-0.156863369396273,0.7195715813878408
-24.00911728984047,-3.8586550094030003,-0.01577397088022286,0.472223325758805
-33.49960068041979,-12.363198766949612,-0.00821273665664655,0.5838023128850964
-15.399834152553261,-1.7849804743453273,-0.07401541326762473,0.44052602782315753
-38.07200689474285,-8.900954770451461,0.001605365249736046,0.6234013355878381
-17.847224382049006,6.278719230529669,-0.13951548984388734,0.7094773634710784
-38.111424529386,2.4041974132894666,-0.02992364269084767,0.5311750223154632
-16.78125389463762,-2.8747330911124744,-0.05049521660417379,0.3895760485946527
-18.754672239697,-14.333739974846505,-0.0815724385576811,0.5645042167716907
-46.1906252762965,-2.1062431508721806,-0.017120150826377006,0.7973311431426151
-34.438355589563,-20.201703063620197,-0.06910268840984851,0.9329764394896569
-28.59588329573005,4.544390994179626,-0.040475143592114175,0.5513892034555918
-17.403185755636756,-10.944530949869842,-0.0832713247650155,0.5399608163407577
-37.70728384192971,-1.0556146556854482,-0.016290963227722416,0.7318627320358968
-18.757013276629053,-6.192435129464164,-0.06061676989382673,0.5500610541011755
-42.62948384290901,17.52889531187608,-0.22118708340837648,1.0790951470730301
-59.361671842775465,-4.09759062254215,-0.04451042143698732,0.7770007984996904
-35.58627397252249,-18.161682556888493,-0.05142463964244312,0.9432132577792744
-55.20699847650235,-6.181390839971844,-0.0171864995197677,0.5794666012254789
-46.118669055185165,9.724256553467065,-0.1282258362108099,0.9874315504005925
-16.59439346166529,-12.417549249549317,-0.08442864760407601,0.5155064569944678
-12.94560429361193,-7.062750462280603,-0.07701428073506811,0.3722864707703614
-17.62106447346853,-1.5568198686227173,-0.0612422183158732,0.5254896121647309
-51.044802024344584,-7.704888209134478,-0.0328849451438325,1.1001611151353314
-61.16008844888877,0.17593448924174526,-0.05425572874613824,0.6660477763551408
-36.77732497025465,14.69670029502819,-0.1752109457021804,0.9053915052121443
-110.82135176871193,33.63243338728837,-0.09996099143495037,0.6308084660260541
-22.426920496243344,-14.629501850054652,-0.03416472247651927,0.36689485915117587
-20.756995725901522,-12.284623185704561,-0.06853556289812254,0.633835397781973
-53.88807497185953,-4.052154867468867,-0.04024697304631887,0.9691519428448018
-30.099956747765237,14.723787456099988,-0.19228595713802682,0.9106499104102439
-31.192743567579548,-12.01120771828935,-0.027706097594096937,0.8788799066122917
-36.395827889422975,-31.849858797354507,-0.13501661858693784,0.9791439044054102
-42.85497582807929,12.219265545608222,-0.15153610003512422,0.9920832792059059
-52.224916894738364,-13.284248503983097,-0.040864316311935545,0.8975814406769737
-27.276004745783702,10.357841348523388,-0.1305930917472493,0.7711765337386339
-37.404216031369046,-12.419135521693148,-0.004724440237040119,0.6989805339691156
-20.696211466663804,2.6647237878043657,-0.0663224951182332,0.5957834598550482
-21.634856830977974,-0.9504025745225335,-0.044101163012147275,0.7238404468870474
-11.928162310578974,-9.146304295344276,-0.13165312739690516,0.5354598144511274
-53.735512949066276,-19.21838277156555,-0.04451457626912473,0.9818117493722907
-24.37838414876015,-2.6871534423734627,-0.015826749580949633,0.5179280850833732
-32.37333879459897,-2.421832944499856,-0.006351799034556065,0.7853071789236856
-32.55661194907453,17.325718512577012,-0.2115479112902003,0.9360915336629757
-34.251699367648975,13.857562712416533,-0.19157767451364108,1.0367539092447255
-31.352431134252637,13.171996581370044,-0.14808067897885274,0.8110370664552723
-26.207585060002987,12.80245521630465,-0.16851851450876695,0.8441002979027147
-27.657138024568706,15.33295211979847,-0.15267930431578178,0.7035476274844135
-56.421487426899965,8.303004607509846,-0.12936125119336073,0.9562927936838653
-29.177273676066477,-8.031489338401842,-0.012550366746852188,0.6683122100465879
-43.73999321903399,-6.365480259148698,-0.01570713106433146,1.1080820517500225
-57.19106482854782,-17.130142187346934,-0.03695679773038801,0.8172999764258438
-27.004853577038524,-18.059376425839883,-0.0686535590226741,0.804989247447445
-50.521180184315135,11.266710092457378,-0.0951509997619435,0.6854514615914027
-16.20025602056265,-6.311714831167758,-0.045687669855036264,0.2612253862099585
-19.538606813544757,-4.6327466190040525,-0.05421266880377424,0.585563811057622
-23.532732008128082,6.418042098376283,-0.06868065806486925,0.4987890834442756
-23.143345670275757,-7.255841923032045,-0.021489809522617406,0.4243268337053306
-26.11736131754015,2.4776261896410765,-0.04027863238766045,0.7267363126855663
-60.01505834111413,-6.38536018988262,-0.07934566290400724,1.2956782818079906
-43.02121632389714,4.690977430162326,-0.07112472965396227,0.9312203392838019
-13.026948998011997,-3.2471142941827655,-0.11056899079134641,0.5149174693707703
-39.047033006770576,6.027484721393197,-0.0529520955036114,0.6038005550315231
-24.635953050493328,-18.619731266967612,-0.07044038627587568,0.6935501769239906
-18.776574206891315,9.689918111636917,-0.17828795506303383,0.8239402536917619
-14.237235014891896,-2.0594374942644005,-0.09222008973506332,0.47962462333981754
-32.28198931489242,10.382388765020197,-0.1677213715428687,1.0742201612546798
-17.672904298840844,-9.944556569897014,-0.050678874700384714,0.3809505221810345
-21.21462910345317,0.8221190516830651,-0.07020041441410282,0.825605809673979
-28.890645553169456,3.4609719226216678,-0.04669468834462101,0.7982926435941059
-51.778408654016516,14.769863668572633,-0.1582265662420039,0.9511010284769545
-16.004839257101757,2.8619486313459057,-0.14169383681292994,0.7216679518462891
-18.649799972619874,-10.203210263037054,-0.07127148467735328,0.5428093230273594
-21.615275498614707,-6.204897087554069,-0.04438304274971442,0.6665760572781817
-58.18246400181236,0.09208496491713869,-0.08893347839182354,1.2736078031064637
-12.164475602561591,-0.6518754292344334,-0.19827394631927023,0.8346611079334648
-42.404567013890315,-4.886555042255009,-0.011594340353690682,0.8621979708334712
-81.24754266875416,-1.5375490184278822,-0.12376936043120954,0.9645295317173096
-34.87891976235773,8.681279034172814,-0.0535583720287428,0.423642323106979
-32.4755433389986,8.022526545539941,-0.09816083402870202,0.8180792408724985
-23.18027289554321,-15.475160464792161,-0.06951258853670318,0.6633491917411511
-19.044917208927668,-7.426673593668322,-0.05259689688199591,0.5264522662073154
-35.83451561838612,0.8104343250644049,-0.020328527801109265,0.7925743066716137
-60.49482764268485,2.6304191049033228,-0.09407897736863563,0.9637710470502575
-14.978631456337487,-12.572316483772003,-0.10737107824107066,0.5450452531582513
-18.499012558381555,-8.334375106880524,-0.07770902744556907,0.586965511957796
-16.93502812317828,0.7151196770651858,-0.08703796501222948,0.6641078445408521
-61.30799133856802,10.713022882712083,-0.13857847708971482,0.9578066659755667
-26.729567324824995,-1.3069444316196994,-0.024547100406638333,0.8491955806661651
-21.392215303721535,-5.318111946158486,-0.038567546764968305,0.5758011047683969
-15.24346958117591,-6.233999929943943,-0.07854551349800903,0.4236366186899781
-11.94816110620325,-10.831135149458612,-0.12034215468948942,0.522343173486195
-41.866787589557035,0.41393737726621604,-0.029050647466762777,0.8413871765544272
-41.51902470288922,7.8356006716924105,-0.05571951771265188,0.559466267322796
-39.57524355535848,-13.114392513600698,-0.0035909488693788095,0.7764513011110448
-22.69930964286215,-16.861250378756942,-0.07410499344517658,0.6489161227758816
-30.2033723346804,10.418132863604205,-0.0848890697350823,0.5659776908130695
-24.870609163429435,-4.96597282971475,-0.03051345347949366,0.7885375317744441
-41.97485600562241,-15.268864325101866,-0.032846387471734954,1.0953281595306725
-15.229314860031867,-10.223112136982031,-0.12537016394228798,0.6280007896150039
-49.40326180420262,-10.437904032918864,-0.012500841978354413,0.8466578628710205
-24.528453050732995,1.988892569211854,-0.06887031341712041,1.045104662791461
-18.299759606961807,-0.5502582043575891,-0.05596450439455839,0.5558332918577403
-44.743185059004055,-11.191495506663063,-0.008710936842835137,0.7419273122231109
-55.92370782838223,-7.0078183735592905,-0.05047630338228316,1.0912572002074958
-15.689127757668146,8.08750616466299,-0.2035652383467,0.9382924058360961
-55.88466050678962,-10.078904866252323,-0.04333933795789723,1.1391412622509773
-59.618773828030086,-16.162807212114775,-0.056726720405015425,0.9787520167563882
-17.169410602178672,-7.543492401931047,-0.07646776624681544,0.5022944698002141
-20.21797842196965,-8.366314366246469,-0.05673432731598068,0.6072952127729504
-28.211856519304266,0.0997958637543267,-0.026254576966303556,0.9280385401619046
-26.513376174876317,-3.0534162750547584,-0.02677094173441803,0.8600763318889039
-32.352042104009925,37.65279067034906,-0.2772097165604832,1.0814161467105015
-28.952567660970463,-2.1819621627671504,-0.008832672498353185,0.6844046491645155
-19.19546202907969,13.310966132688726,-0.22320703708467193,0.9312691962585293
-25.530059457467015,9.446045343395477,-0.13295787490947814,0.848949548081652
-32.25515521433748,6.9296369446961075,-0.05369937671181048,0.6079276212393934
-50.58379154442569,0.23451628814244696,-0.06050324415795048,1.0578521542512065
-39.585428897407716,13.38009071203652,-0.16827348994119756,0.9573739786744893
-46.976442899591895,11.814451212135548,-0.11498602128177149,0.7645665517693574
-48.96362429095179,-3.2201376286944075,-0.01894028856099939,0.6424121232271297
-25.558129136195095,11.04496412020435,-0.11939268819052598,0.6648915374028483
-72.7806845772954,-5.446832271632134,-0.09416964433162951,0.970273945605594
-36.25135621053355,11.05061022781846,-0.12976365995962183,0.8564762774199698
-10.309718254786299,-5.231394823556449,-0.15683264783572956,0.6641487710344505
-73.2074163942081,23.4269033441609,-0.23149288026116027,1.2674621872883767
-36.94882227284809,-3.847902191207443,-0.006063048502008015,0.9299226259785673
-32.26537607903726,4.442156426388119,-0.05378504217612866,0.8067588051568202
-19.81251330468092,8.877916543464957,-0.1062951941576885,0.559042372859178
-50.95875719525978,15.967554968563187,-0.14107947339099178,0.7891360261169749
-20.45706302951428,10.704092176773763,-0.16956063962577758,0.7850103572523508
-16.347717609098872,-1.4546430059082343,-0.09025895540539558,0.6267884277863424
-33.51723841916157,-10.774564312135224,-0.010124315891591672,0.8629291999675691
-23.60563202576789,9.830152948840977,-0.1354237139759494,0.7544981664485272
-27.393101678569796,-11.220346694393871,-0.041759515871468,0.9755639323810319
-25.346798698235446,-7.53056209183857,-0.053108509112504775,1.0097692198236796
-23.303442570708516,-1.054320237427221,-0.02478825369699334,0.5730364584527916
-13.911204383374566,2.4788008891480433,-0.11373087116033986,0.5108582395251885
-22.03440338071031,8.572025136954517,-0.19415929546180002,1.0945970039821908
-44.623605778266075,2.118457821156267,-0.052822274845483956,0.9006124622365441
-30.04583839982248,7.038021367659672,-0.08428311429281772,0.7845996502628538
-24.556629925659248,-21.318059515519547,-0.11822913695077851,0.9788579219079131
-63.36356757064899,-15.320719285881351,-0.06721890520143337,0.9772141761988832
-62.77228669592684,-3.111589026161232,-0.0391356737328788,0.6322943084631659
-70.8848578067507,-12.434363848457561,-0.10880467501241096,1.1347324724229597
-37.368846017387874,8.360398094185621,-0.1625155333629547,1.325389588146535
-41.5729514259501,-4.1863283392242785,-0.0029103606759719866,0.7176804021152494
-17.77295595296286,-4.699108767416962,-0.05817172902680943,0.5013410473506219
-24.224164047467266,-12.620318757733218,-0.0345902280261879,0.4771584175107058
-35.38315640976984,7.345265218780963,-0.08310032260331009,0.807601659688419
-50.613056115019596,9.133485678917163,-0.13120758131236332,1.024059853837276
-48.49242340997036,1.5528393045870714,-0.05327811530011797,0.8674104208184745
-39.64295940797772,-1.1995021021348822,-0.01054930318749281,0.6315486675769773
-19.02783526252815,5.309613878612236,-0.12263887560472221,0.7344311677740845
-12.047082375524681,-8.436228943097161,-0.10555224569115972,0.4436193210743477
-39.99503449168597,-21.583514747580217,-0.08057642520837961,1.0557827170403211
-10.649766559207333,-2.2055114200610744,-0.23858375398917697,0.9337826989032337
-51.63861020835182,9.953578494195334,-0.09678594093379647,0.7535246033807071
-27.108757075878668,5.591638041305659,-0.07543218224791941,0.7734944647126141
-10.545423511455603,-4.782783177995237,-0.05752329997736729,0.21912260340384043
-41.30708746135244,1.2138705294267254,-0.03780966194458186,0.7732061685542089
-25.708091533246517,1.0272322125904785,-0.009994072022776152,0.30940296496134234
-42.07469908970309,13.688811470282763,-0.15900588102940677,0.8977576920192499
-13.807083643474272,-12.793509645556421,-0.08460173443058434,0.4080446320990496
-22.27909953982927,0.7484519764972123,-0.03544670605140588,0.6000531796049461
-13.144344515600373,-0.567257835203984,-0.04589824350733568,0.21945012012645415
-23.424721540435023,-8.634981305404542,-0.030145337378818048,0.5221728174997432
-23.468755905715934,8.280492640346035,-0.08213213515515629,0.5505065034074071
-12.793951321808677,0.3426922347586983,-0.07418926938923699,0.3273234724390838
-18.40883147140964,-15.700461978699495,-0.0567444749770338,0.31550836794690235
-38.64007647504667,16.83452891013161,-0.2425436081704128,1.0928843340115661
-27.887905295878078,2.276640852485141,-0.03277656327276709,0.7090647543524036
-40.94665284491349,-8.380585650584365,0.0002897808299070169,0.67091827362433
-22.286646796885258,1.967894438211803,-0.03568047514585634,0.4767601611384807
-23.262720188872105,13.686553076031208,-0.17533411544241537,0.7765681246988916
-12.287962839717146,-10.278230144769266,-0.08047220486759518,0.3481834463297164
-27.877551597624272,-14.222077829188574,-0.06856066947977893,0.8874508136940308
-27.79058600299706,12.36985509513631,-0.12666381604002563,0.6889722308998082
-95.80307369895606,-28.764024141101043,-0.09773896028765995,0.8108769108063443
-27.04518270134371,7.505112710404673,-0.08215825261458717,0.670523083765467
-53.06091362286711,-0.30888434963928657,-0.03913610183461427,0.7259111157711724
-41.398736270426134,11.892886987411428,-0.065373859720934,0.4325819971175479
-28.22183334069509,-13.402675517338459,-0.04197114353461276,0.7872892329402849
-28.14181580739368,-7.113230235226157,-0.021937979363081356,0.7338405090620499
-38.360579775988114,9.603376491607843,-0.11031196460391982,0.825243357547482
-41.685758906363,-18.686125511317822,-0.06355785818484345,1.1760060874958864
-49.76279615456136,-28.79225241138983,-0.09636837443456829,1.144342429341907
-17.26369523199468,8.118714897914058,-0.13079278912177744,0.6282421520167244
-33.232664575624,-23.983498550671754,-0.11628510682669788,0.934628846865289
-27.426109357177765,15.92878343896908,-0.1394998063860667,0.6224690556403045
-51.220631398482894,-5.169749024343381,-0.03026956538421443,0.9535504148266354
-49.088726188596,-2.089623454028514,-0.027282709360558724,0.7752138588491959
-27.762363379193367,-3.3179993020220153,-0.015765988714044114,0.8107643319263541
-45.18562526622207,17.128100462680788,-0.15173059915682566,0.7855485736676503
-35.816799196432875,-6.481917588886091,0.0027395828469028503,0.7148866457058725
-24.07743769378308,-21.741376521961936,-0.1371615099819893,0.9649899816314568
-14.54407923010658,1.1353870880198613,-0.10563092552429619,0.5193674327711861
-28.366211942638902,-9.149734184401478,-0.020519548636703747,0.6544966100991392
-63.37508329494744,4.259740929954981,-0.10900033823465716,0.9649729916792894
-40.257321213302774,11.185330013577222,-0.11942875543056904,0.7894155734532524
-47.03537267298765,-11.89571364665203,-0.015672232449132833,0.8624353573422953
-23.82416140356341,-0.021562001333142455,-0.023390480846271287,0.5858602718704465
-33.8182448440956,-2.0381999270693405,-0.0048308875556144675,0.7553637041221033

==> plane_data/data_N700_nu8_LSC_SMALL.csv <==
t,angular momentum,median radius,root area,pressure
0,0.052316241510076400,16.156971413804300,1.2610802618340700,0.5469100793139910
10,0.14167877610755900,13.03912593270240,0.4424303895500890,0.8543053296830850
20,0.05108547634418480,8.945064654304990,0.3817477516010120,1.651124485197890
30,0.06356460963342570,6.359650569901890,0.2681660569346450,3.024266364578270
40,0.03399659813615680,4.965419883744920,0.19573641933163700,5.051916705024050
50,0.08869268469396550,4.153474378646130,0.14076035823607800,7.262276853906810
60,0.05656602036797860,3.5218998997231400,0.15481720621429400,10.129640939109800
70,0.08740522783459170,3.113480799105500,0.16128395263026500,13.929146579067900
80,0.08818644404603510,2.803431462806130,0.12798360486037300,17.51551945511480
90,0.17670362897438200,2.5127680708228300,0.12030991306141600,23.252064184873000
100,0.26224353945370100,2.333195317400200,0.11952585187959700,28.667895303269200
110,0.20640064934486500,2.1688863468434200,0.11562626269937400,38.92810007139800
120,0.18796105393652900,1.9823514885013800,0.11355268500900300,44.20774645734220
130,0.36247459871729700,1.8083097116629200,0.09845261054633450,49.921015712673800
140,0.49432924982918600,1.7120900279584800,0.09264872695925630,52.835001046343300
150,0.6979608052935100,1.6121143119040100,0.11510817767103900,57.7749489095051
160,0.7333648802544340,1.500096435143490,0.09958947091202810,62.48405836384630
170,0.8026815587802650,1.4209089251533300,0.08903552917413300,61.95319741077550
180,0.8397712040340110,1.4103959567597100,0.0862036904654829,56.288392530309200
190,0.8447393730615190,1.41893275902138,0.08508026119515450,50.98635052386270
200,0.8457116909092770,1.4321962465910700,0.0935205274448716,46.59646921969480
210,0.8646887101761950,1.4796972584379100,0.08243646066984680,42.34996517800810
220,0.8869413002332940,1.5700774328861500,0.08235112746774500,38.25181838968920
230,0.8725107080010050,1.7021985810371300,0.08540997531535150,34.769987242317000
240,0.8919855495000440,1.8778796984439600,0.07675019742854770,31.29035001495810
250,0.9026977605798420,2.0552429088577200,0.0833997713369887,27.95517447607350
260,0.9140489694719230,2.2949996641152100,0.07574885243947050,24.762877598099200
270,0.9203422731269110,2.480387225430260,0.09145537857581690,21.9222127878681
280,0.9309920545578770,2.801856905972710,0.0936394380153917,19.29818643795540
290,0.928512738343544,3.1401245581804400,0.09695822818197120,16.95488954129170
300,0.9258248682798640,3.415654668080530,0.09547635196508600,14.949906157454700
310,0.9220518901818060,3.6213386879320500,0.10665089695487800,13.333042961136700
320,0.9250049127143920,3.692328125511410,0.11216767647940300,11.905137829112900
330,0.9190503419197200,3.8804766790242600,0.09732727857822590,10.782216174010200
340,0.9278808141224700,3.9584389682908500,0.10604076531470200,9.79655105940018
350,0.930437579562522,3.9948501344205900,0.13655560486761300,8.94754321666023
360,0.9367711351122660,4.088519814799750,0.16685544462936200,8.2438945310033
370,0.9422783670951980,4.18911237099121,0.15135868982550700,7.636141297921330
380,0.9469839987206190,4.296315075424020,0.17755813365271700,7.114457401558230
390,0.9466681298946350,4.403570636621370,0.15328616955755400,6.6650644321927800
400,0.9444376526217790,4.499834428840850,0.1825771969050350,6.341029754038240
410,0.9421540584360500,4.596065590907800,0.8560901338538560,6.034493382665820
420,0.9392760941234730,4.7740980002748400,1.2209016438956900,5.804718218534390
430,0.9384550078174360,4.995853139127240,0.9695999274718950,5.44784914149555
440,0.9442416856963480,5.202702537478710,1.546680495948760,5.119365599866850
450,0.9512838657240670,5.366972863374180,1.6592942929323800,4.981765597637490
460,0.9526742806236970,5.519856403793630,2.512260793036790,4.854410341947100
470,0.9545602499846240,5.594878462582880,4.24279040678009,4.858299443316390
480,0.9529165949025870,5.660197116674750,4.075742616376560,5.142151419167920
490,0.9556483792975900,5.7636688019043600,3.3489533833063200,5.120736822055090
500,0.9617273214086800,5.8257059309793600,2.581090072726570,5.3934647817196800
510,0.961824720728992,5.897873593156700,5.520446114099540,5.134976924484970
520,0.9608166304481770,5.964901806888410,4.065598616073360,5.242163821233730
530,0.9582299483854910,6.030948914903570,6.393374466926730,5.943960655515710
540,0.9626131763400020,6.041221445650040,5.692358892238020,5.938449329479320
550,0.9606937331922570,6.118942841663370,4.335620604192370,5.540505684281380
560,0.9523578200557510,6.210080771698780,5.043257810745500,5.489883597391370
570,0.9493035622998190,6.342525289991140,4.349235434261730,5.423841665421330
580,0.9513658787711920,6.4934999194836,5.198285175596540,5.150544207541470
590,0.947097669638481,6.712993407696050,4.869435897104870,4.765452481808910
600,0.9417161605291140,6.842497889438160,6.924063844647570,4.55433313083555
610,0.9400134273817540,6.99118132805878,7.221308962144240,4.2928182933927500
620,0.9445339148716630,7.16100899213969,7.31467538105203,4.211620958748360
630,0.9465026696842310,7.377808349538870,6.943960840472650,4.34656131140358
640,0.9524183976731360,7.526672881026760,8.424965400987850,4.269076764335230
650,0.9605860992595680,7.621791588488820,8.618649945263760,4.336638606726300
660,0.9619607387274210,7.766152776042520,8.840145747027930,4.704738505119620
670,0.9672087506920720,7.787572277159300,7.078241101762010,4.880814056920230
680,0.9656730596590190,7.810384573155150,5.930444190518370,4.541679951609300
690,0.964500596632205,7.888075032072380,6.157979369449630,4.609154654654840
700,0.957631200170901,7.982523401179050,6.793813222204630,4.605595949526150
710,0.9530645765269680,8.148609051762930,8.067554781751530,4.841369626553900
720,0.9503336748009760,8.274543292938940,9.266121511715680,4.644444471636670
730,0.9504964308345600,8.457047822036670,9.54951309506735,4.173108021727250
740,0.9463190611573260,8.607190040944450,10.228689696957400,4.104836647090970
750,0.9457334018376320,8.855334939777860,10.400040534758900,3.9693601703919700
760,0.9515362078207530,9.162252950793140,7.140989154149350,4.127243463799550
770,0.9584949605163840,9.337768206078640,6.40646323294416,3.9211513199228300
780,0.9574458131701220,9.411058746412120,10.567725136628600,4.114537183176020
790,0.9636319161198320,9.468905921267730,10.320625511625700,3.989929068263070
800,0.9585437199956140,9.506837810313430,5.889317984066470,4.597244859779180
810,0.9583705623131150,9.551038697356520,7.885617385952840,4.914941155364340
820,0.9546925357430160,9.64177847477446,4.865536779516050,4.4718771635304
830,0.9488827846928360,9.567526359164040,7.296935061472330,4.26214163590332
840,0.928930187080333,9.605657880251570,2.9487469731644400,4.093391477431330
850,0.9213845535327550,9.563862748305000,4.748862727706180,4.089623841235960
860,0.9252665829531900,9.36078502069506,2.2876551181292300,3.818916515175280
870,0.9074987635000510,9.229664146809870,1.106281776070290,3.679241372249590
880,0.8891809199966860,8.99641633366424,2.498348377696760,3.7154712003105300
890,0.8949967658459350,8.853118291100450,1.371551351751340,3.65160597614255
900,0.9010644752890730,8.751721964251850,3.9013623161315600,3.7087026526386800
910,0.9124682111753210,8.782163703798370,3.0432848448518400,3.5735382361209700
920,0.9155457112909090,8.905517595525720,1.9491064860630300,3.610167074290170
930,0.9230353447664920,8.93545003508952,2.5958305926240600,3.493179710955580
940,0.9355693241953460,9.110379531157400,1.2532972514819300,3.595316688990010
950,0.9436494341772320,9.273012473928480,1.6664198514000500,3.657531360709390
960,0.9371744488050730,9.342174959687740,0.6501347345767820,3.542794775741250
970,0.9137011322867000,9.206530416745610,0.5469530727364730,3.7135307324796600
980,0.8434668648297070,8.016164262243540,0.4767130648609980,3.7248086622487900
990,0.7409753037995790,6.646332336618360,0.33598910334000600,4.023260035696080
1000,0.6306605797072930,5.403327987716590,0.29166201331465600,4.648103551639430
1010,0.5597660361907990,4.601412629733600,0.3542194891164810,5.645492828323810
1020,0.6088209094623060,4.152972850012230,0.34034524306566800,6.651458393042510
1030,0.6982406566484790,3.8226976379751000,0.2431156671958660,7.558593057236370
1040,0.8174075238399450,3.636119166994260,0.24091587218325400,8.449748050478830
1050,0.892903000806422,3.517093735124830,0.22866757163018400,8.882887297917320
1060,0.9175113038951550,3.4255116368293700,0.22020952139932300,8.738748415720750
1070,0.9457027168054690,3.3681695942779300,0.21103445294724600,8.719685774939560
1080,0.9444241928399740,3.3573374162838600,0.20468812072969300,8.274323237484890
1090,0.9565432611899590,3.384363325723880,0.19717344858802800,7.980789527567680
1100,0.9516369764159940,3.463965892445810,0.20487745759496700,7.542737622050090
1110,0.9505865756516950,3.562447908468730,0.19801348888997800,7.081001310459940
1120,0.9631007354114180,3.670648366477490,0.20062025096531900,6.670449960126160
1130,0.9730555428794470,3.8279267795923700,0.19635351114664300,6.411831799539970
1140,0.9731327920076190,3.919589827491130,0.18016640422696000,6.208818976366280
1150,0.9755544862713100,4.032305825766840,0.17262653333718300,6.054349608436780
1160,0.9693727540547150,4.119013537056310,0.16682143624775600,5.902707527386540
1170,0.978268827154225,4.181736609258710,0.2747430678144710,5.913010705403640
1180,0.9803182418157850,4.242693192798440,1.2281616962372800,5.866011184228770
1190,0.978612630509636,4.292705345426460,0.6658741208872890,5.860882199863430
1200,0.9675443111619870,4.355552069927520,0.9294980937401680,5.852224740953740
1210,0.9668377270959310,4.402842473076620,2.577443066597800,5.852506540807280
1220,0.9759890047126050,4.479304572880900,1.9656163309795000,5.869524167523370
1230,0.9728554090339540,4.559776983676560,0.8793556641891790,5.761255157322160
1240,0.9804172509065870,4.640860946551120,1.6654485527547700,5.761598333278150
1250,0.9787437814921850,4.687440945697850,1.7978619107573900,5.642797166532790
1260,0.980981863698784,4.796642522528180,2.6718451633048700,5.498797437440120
1270,0.9826484615343460,4.887617604587830,2.6679737117553000,5.388609710075650
1280,0.9823713547726820,5.026498471408090,2.904682554524620,5.3390142177258300
1290,0.9875702707410650,5.107873537709550,2.4212438733983400,5.314421519999250
1300,0.9852628003157290,5.177669401115670,3.541457669278220,5.272696491019260
1310,0.982402946056929,5.244159585178700,4.112217390337420,5.316016582492470
1320,0.9865030272485140,5.337122003854870,3.4959937199336800,5.310081287746050
1330,0.9841926539247620,5.422080527268130,4.567425490834400,5.231369757852150
1340,0.9738622625252300,5.559722303583170,4.5207447168533000,5.273567134823870
1350,0.9798911651040140,5.615188499499280,4.6885587310105,5.227182643479800
1360,0.9771254720788960,5.714588230889330,1.6320060535928700,5.22057283030888
1370,0.9808141587431840,5.788721481935080,5.10621827175267,5.196773306452590
1380,0.982131880707214,5.878295986262860,4.772359512113850,5.105368160460650
1390,0.9846835482618530,5.996439047711180,3.151733131768360,4.970363477459220
1400,0.9764834470178720,6.1404449899489000,5.064219357965840,5.184204661975090
1410,0.9761791199650840,6.250289137429980,4.546394686631320,4.973465088608110
1420,0.9760353787938620,6.3395938920623200,3.8691492071378700,4.972330628467140
1430,0.9757759407343460,6.4590349782545000,5.9802654634316800,4.83421163137129
1440,0.9801380020090600,6.5488954519359000,5.131876876714570,4.796086749644580
1450,0.981037596003899,6.613814535269280,3.3595447796428000,4.899389246386360
1460,0.9815623057028760,6.758709185295480,4.052167457714940,5.097848652362010
1470,0.982366771524567,6.910674329584150,5.815903062480300,4.791189767754410
1480,0.9818313762328630,6.984043208019000,6.089624013329120,4.674249483369320
1490,0.9804706497638410,7.112875380295590,7.261164929511110,4.662701877736170
1500,0.9801807450508430,7.241542843665110,6.161482451363520,4.725535168592670
1510,0.9779624696321250,7.346615259352910,6.731720289479010,4.796777000198940
1520,0.9752629996224520,7.4561231750852900,6.93655794595568,4.761046518786870
1530,0.9785603954444180,7.6376993592444800,6.79668681637409,4.565154122159330
1540,0.9790433621744820,7.780556723032670,5.547393376452550,4.617927968627630
1550,0.9779974360295290,7.911633025435230,7.264305051823610,4.397341876618960
1560,0.9781725053925140,8.082747896053740,6.7134065566313100,4.193004713094480
1570,0.9797076244158510,8.213594515981530,7.661609364314330,4.117600257970020
1580,0.9821196795837080,8.352085352320610,8.38950189669563,4.0573260192938200
1590,0.9819755537481540,8.489445349886370,8.985049916046110,4.15947306452402
1600,0.9841953780931270,8.544695985093470,8.203686358706710,4.349191031933820
1610,0.9823447924793660,8.58633830479749,5.926727755607700,4.661562189317800
1620,0.9827275102481010,8.698010875002580,6.999234494502640,4.619778738638170
1630,0.9806182971605030,8.881865581977840,7.572008805929700,4.214124275773920
1640,0.9788488898012740,9.11823527971711,9.76386066259194,4.023008119725090
1650,0.9771456712207760,9.33138772479412,9.676719277532950,3.8970324411413400
1660,0.9813340184769640,9.458255555052490,8.8308321065842,3.9470602366595300
1670,0.9851157740662970,9.602274583520230,9.880927028543810,4.139838029474500
1680,0.984361464224203,9.639686438063170,7.890316367734220,4.499394222276110
1690,0.9848096011507630,9.759729281123660,9.887284836782960,4.673541779012600
1700,0.978049591740171,9.94669984119345,8.49980097283769,4.357715572656750
1710,0.9760977735262240,10.08967503093410,10.406231791311600,4.076059272917480
1720,0.974412578722892,10.270269282732200,9.160483469464740,3.797449554913200
1730,0.976488027222743,10.464548286600500,10.518001533292000,3.58778375375396
1740,0.9817211195215150,10.69341120957830,8.66505333006754,3.4948588925812200
1750,0.9831747837131320,10.877238785548500,9.198823407701390,3.8379368296306200
1760,0.9844889117901440,11.036216460500900,9.556211622335280,4.2170272833294400
1770,0.984972546469418,11.101110892937900,11.351494643342300,4.569234759092500
1780,0.9841594677346650,11.241364923633900,10.271613827168600,4.331217345329690
1790,0.9821245269069350,11.321143578719700,11.465183173115600,4.236234953346520
1800,0.9791751834547040,11.422826733895500,12.706770540959300,4.592536884340990
1810,0.9800879361967090,11.568054772066100,11.196771225957400,4.784503289381270
1820,0.9846078007554270,11.73651337452530,9.870512173997170,4.243883348186700
1830,0.9862916720879180,11.855282688701600,10.030930573330700,4.1836598302194800
1840,0.9812044068592280,12.062018047813300,9.743514048184750,3.9468624537941900
1850,0.986135891180875,12.200420799049800,11.41745535535880,4.027940347080040
1860,0.9850242749248800,12.301654354164300,12.626222931404700,4.1920431390160600
1870,0.9848018785798780,12.448165773477900,13.010406041628800,4.1701631818201100
1880,0.9808101130168950,12.652035748905000,14.124584315797900,3.802051446425980
1890,0.9824691549793750,12.89107842954760,14.219401257871800,3.5498323634126000
1900,0.9847631264085270,13.171383016626300,13.274599344117800,3.80947655527307
1910,0.9856918250059500,13.325593262636700,10.011619390577000,3.7545394166401700
1920,0.9880518653846040,13.413882743484500,9.017613478529270,3.3894040985463200
1930,0.9830585719836900,13.661124162790300,11.3425052171801,3.6852340625192600
1940,0.9869045942796180,13.715011134099500,11.86436896611400,4.200778835678830
1950,0.9862220894975030,13.960281622071600,8.829211373139520,3.824568484708200
1960,0.9848252765864900,14.20154216676070,9.785189343927860,4.04309807937691
1970,0.9853128726324380,14.333648705883300,3.983437405035720,3.822830100300080
1980,0.9862141499407820,14.458738425280300,8.194622020362500,3.854142859608290
1990,0.984705665618153,14.589242110932600,13.240074483956000,4.0394277743178400
2000,0.9850574798145390,14.732416144107700,15.153411811849700,4.650806322655660
2010,0.9848346424976520,14.891475615742900,13.43825568653000,4.317199459168100
2020,0.9843120207100550,15.034463816553900,11.128877444026200,3.607975689411730
2030,0.9836680803001270,15.208463054622900,15.988367564379600,3.766632744787140
2040,0.9870654864577880,15.2978152258331,15.085681245106300,3.524794146150670
2050,0.9873468604349990,15.378273641964200,13.357805688720000,4.189862146788460
2060,0.9882235884409420,15.432485097562200,6.521151630707120,4.601921813357210
2070,0.9806663912824440,15.448741569341000,14.238258309979600,4.9514860860650600
2080,0.9675621252384790,15.252492274648400,11.383073651052600,4.908278375818450
2090,0.9315275064543960,14.714086261100100,5.2305867109521,4.478281119352230
2100,0.869905740496416,14.084615989291400,1.4469099936094500,3.118557931701360
2110,0.8177622358255680,13.047756033113900,0.6157871332986930,2.1710200829857900
2120,0.7735187361972130,12.059762353335200,0.5689549200278810,1.8884359284878700
2130,0.7262924933898900,9.833625386405210,0.37160876305435700,1.8995165515698500
2140,0.6622803995432020,7.3498232627653800,0.29838754520992700,2.5394203980615100
2150,0.5938971568153860,5.775953663169120,0.3535337359439420,3.3697396974705800
2160,0.5477037790718610,4.699297906436990,0.2517529832266180,4.430303119083850
2170,0.5037105845407980,3.953717627643610,0.20259112495932900,5.79168421931953
2180,0.5194241172729570,3.4795805583088700,0.20548831480485000,7.198140704880720
2190,0.5728851497203530,3.1694743192577300,0.1634904475868270,9.16789521661291
2200,0.6445227915730880,2.936590172424080,0.22017283013916200,10.814512857420100
2210,0.6967645078238570,2.7628871821392700,0.20035844992777500,13.816287930192000
2220,0.8148271578598370,2.5999246924896600,0.16936537845276300,15.910234312185800
2230,0.9229436569353840,2.515765071658330,0.16984930810522000,18.497055791759900
2240,0.9504335364910350,2.4437918999849900,0.15712965721346500,17.737568449858600
2250,0.9646789927556840,2.4434758523045300,0.17416775124118200,16.427297479593500
2260,0.9726198455769680,2.4550448569475900,0.17983111366877300,15.44343601918510
2270,0.9724810558155770,2.483062410855510,0.1783576351547570,14.27551769574500
2280,0.973570786409535,2.558899060578510,0.19627842579377700,12.988354644811500
2290,0.9672590950459740,2.6832974709737500,0.19619216714339700,11.702357465096600
2300,0.9573385784659320,2.8385225230005800,0.21870669272997900,10.371714779769700
2310,0.9410725070867210,3.037435984101440,0.2813777084552180,9.003074549572160
2320,0.9276536975134560,3.2998394434924200,0.31096713568731500,7.682210239052750
2330,0.9229313139556600,3.5976646454126700,0.6801606802833880,6.492555014692980
2340,0.9325913063922600,3.946249319967240,0.7116408328891130,5.619017976576950
2350,0.9377237122874340,4.215779898285090,0.9505160348228500,5.064755525652330
2360,0.9531151871784600,4.499159790430740,1.3685370926013800,4.769139185221350
2370,0.9665895841806240,4.649218658006300,1.7994594990724100,4.716501371944450
2380,0.9764462106233530,4.730362138999090,2.1353554872766000,4.815536139782360
2390,0.9840405477246250,4.740292460232760,1.380233637364700,4.954797935070230
2400,0.9818475299150970,4.713653698617250,2.226499726633270,5.089758595024500
2410,0.9840993156615560,4.708822668788250,2.8768244354726900,5.202963981837150
2420,0.9800657798802160,4.697325790519180,2.612425077401340,5.336757522203600
2430,0.9803437809613330,4.712980769417460,2.3929958558872000,5.491212803759960
2440,0.9798152625192230,4.742034566076690,2.925395613150390,5.58409761783941
2450,0.979669249338979,4.795976381033200,1.9344286239773600,5.6024553147597
2460,0.978534055907589,4.85897679170028,3.214197818977940,5.540663291540590
2470,0.9796955859411520,4.97676795875586,3.5958119264723000,5.347578168807410
2480,0.974198495565805,5.108356780338780,3.137075930011840,5.247114019771600
2490,0.9770677582552060,5.2450498376727200,3.3881158945215200,5.090169249554260
2500,0.980087912237679,5.355101130054990,3.65198614786936,5.0219487420529000
2510,0.9810969253042750,5.478577453010980,4.4265468873171,5.1271098195378000
2520,0.985383449170776,5.561846514029640,4.499547132557900,5.0703323869611300
2530,0.9843280139214200,5.629500881220750,4.603597055721040,4.956387025476910
2540,0.983339963888788,5.727186512895240,4.397277181612350,4.926433848544830
2550,0.9842031419572510,5.810346573161380,2.829538684474990,5.048777527290790
2560,0.9815935063291660,5.913033597067130,4.743804616214780,4.988468509358090
2570,0.9792625963480320,6.029833516196310,2.8235492646633800,5.0862451076733800
2580,0.9778747680919850,6.129086519188410,3.216215292000040,5.04474967801074
2590,0.9764041230795280,6.231854452545270,3.450549646192530,5.003448028677990
2600,0.9730357336470040,6.34941245706793,3.0270652232070900,4.79255617059169
2610,0.9766122889049440,6.488987818375570,4.9240366882621800,4.932925618171430
2620,0.9815396398926270,6.614322995108900,4.232451317794460,4.802912418403090
2630,0.9792179581721680,6.749241091598200,4.182928715804260,4.65213172577824
2640,0.9809172965971470,6.902349238276740,3.8999082629953600,4.761196374380240
2650,0.9815227522244990,7.0248775906460800,4.540258611364430,4.696572178135470
2660,0.9785552864281230,7.124922264038420,1.9403102235357800,4.464373082120790
2670,0.9725677259783880,7.214287944184060,3.188487683312100,4.536665526068600
2680,0.9724638401912430,7.350353817378270,5.122110854821030,4.584463681721470
2690,0.9704636976363510,7.525246301915490,5.477806462721050,4.4813276359405300
2700,0.9711655768435140,7.6859862616394600,6.07603467546948,4.270211384837920
2710,0.9774756919240440,7.883556653763460,1.9327129173666000,3.978056140514420
2720,0.9801532948474750,8.034909996835520,5.254690221181750,4.035547548145320
2730,0.9824003109093530,8.177845821643000,3.6562203852311800,4.161539777682250
2740,0.9785440300044270,8.232733908300480,8.039084417867990,4.1251997515105900
2750,0.9795672276663520,8.314429496388710,8.362568419890400,4.705033000975760
2760,0.98062492824751,8.381603132692510,7.5172630983974400,4.631780182640860
2770,0.9798215803686640,8.50033841188759,6.325298593662970,4.752119907299460
2780,0.9789288845282390,8.631311396631920,6.094425181651570,4.515346582446770
2790,0.9776005773607780,8.828844171254720,7.8352565209060200,4.5017340438851700
2800,0.9754095726738480,9.019519055958650,7.76651055185428,4.387358547853150
2810,0.9777934516824390,9.18106657535226,9.360121919533940,4.342550224680080
2820,0.9778107190500170,9.275853650499570,9.157493817928530,4.232947934507840
2830,0.9773345593236650,9.404928444832250,8.403459000659850,4.238802657562790
2840,0.9792961945357040,9.544045025540480,8.185822856606750,4.082252097762030
2850,0.9790797837609980,9.668832476154480,9.039291394077450,4.36161913039922
2860,0.9827030750192100,9.771416639889160,9.746829199061780,5.1007366932480300
2870,0.981644025812485,9.923386089344140,7.513403371783360,5.325149644228440
2880,0.9776356763674360,10.073696765327400,10.208605384072400,5.223936840382020
2890,0.9759642219840720,10.210587318538200,9.590156528797290,4.152526184401290
2900,0.9782814465160640,10.32039408798390,8.340996779624930,4.067895495166260
2910,0.9769798953025520,10.53503095412320,9.600356964633060,3.94424399662646
2920,0.9826474938366180,10.71263259910020,10.613432504952700,3.9841856886580500
2930,0.9853511592454470,10.830780212704700,7.431824540473080,3.755094181126060
2940,0.9880043983005180,11.021266307135200,5.1766721641650700,4.38669395174856
2950,0.9862827002955890,11.080534069652400,9.757962051302450,4.933372694527000
2960,0.9849249259680100,11.179134134202500,7.318542659955050,4.883133181035990
2970,0.9832232047677170,11.273909169714200,5.962859887888480,4.500277898669060
2980,0.9712212555359550,11.334750188899400,6.22653584242245,4.095997455490080
2990,0.9708756786354860,11.39585869048340,4.4449120517706900,3.7431135505176800
3000,0.9660481784413390,11.539589014132900,4.960455816099910,3.302479485122240
3010,0.9438268898936940,11.608714031475100,6.535761671360110,3.130418083211290
3020,0.9341471405332880,11.521177374515100,4.537652392284740,3.018073590606830
3030,0.9169878738924610,11.281990178555800,0.9019850028541720,2.7924520032250400
3040,0.9081419343320820,10.984451812272200,0.8509292353015100,2.9210502090115400
3050,0.9100151560878190,10.4931139201556,0.6050381102447480,2.894501451846980
3060,0.9002520571648630,10.107044439887100,0.7388663722327600,3.0387769836701500
3070,0.8966410994439490,9.715852337401170,0.5334705436710560,3.0731855964574100
3080,0.9062655513568230,9.31259445470447,0.44724210738249000,3.122379818774770
3090,0.915469093202983,8.984467749533780,0.3589642608417950,3.2908634521841000
3100,0.9202449989630330,8.66153047156928,0.4220798151975000,3.453051573068240
3110,0.925410359960046,8.386237848182090,0.5170624097812720,3.5736966005737800
3120,0.9190018132050170,8.150475807977060,0.5409672719298350,3.599771523625160
3130,0.8735740445961130,7.80635160419684,0.38960240285495300,3.6804712171940100
3140,0.8085397344689940,6.685802193856610,0.384512520479905,3.7715359085220700
3150,0.6947929242616960,5.551729781929760,0.32020219613755700,4.434130076749130
3160,0.5592266937092400,4.708383462276660,0.30968965369668700,5.291699619882200
3170,0.4736499875363920,4.14745532161757,0.2594035379514360,6.208227542505030
3180,0.5057070001279070,3.731527222640120,0.2431357762918790,7.544858864130900
3190,0.5972505981642660,3.4348965208474400,0.17656309768260800,8.65683978461909
3200,0.7218349139454190,3.2298918197717900,0.22250054683214900,10.366833095030600
3210,0.8294590461069010,3.047023097190730,0.1877156566190520,11.968431869215200
3220,0.8563725268355380,2.927610799880220,0.1830204883274140,12.654164342608700
3230,0.9006275409450350,2.8319630802980700,0.18223304199325000,12.659175064374800
3240,0.947621706076999,2.791611447713320,0.18924515810257800,12.452506595843700
3250,0.961727757259853,2.7791017684679000,0.18823916904822400,11.793781016553200
3260,0.9777062907072660,2.792352864385000,0.15407027300898800,11.083057021863200
3270,0.9771361824134900,2.867690883064880,0.19020346802500400,10.591068608652100
3280,0.9728346497126390,2.9390643168149000,0.2124148114097680,10.033805936374900
3290,0.9687560695094820,3.0386537085368800,0.20807524070101500,9.353419251624750
3300,0.9577470845424560,3.176831614993660,0.21012189886722200,8.640566839916600
3310,0.963734139590017,3.319651286184280,0.2072938059123900,7.918115733995700
3320,0.956729024835218,3.527954601496790,0.20699773179662900,7.25615257848373
3330,0.9384147007258080,3.741202529601850,0.2304398453994300,6.653800147871270
3340,0.9365246411194540,3.9582946263578000,0.2710291666660380,6.146769927868260
3350,0.9341046770800800,4.1351984028153100,0.25723223854594000,5.706061182558790
3360,0.9582054747148150,4.291092232031560,0.20512214616244300,5.406621268523280
3370,0.9648716914011300,4.38944248884555,0.233771597955252,5.279651652144010
3380,0.9651915908513280,4.449904511457390,1.2974829623134800,5.23105510292824
3390,0.9705506728690870,4.456892919366620,1.2955561567716300,5.30468268015808
3400,0.9708096725319100,4.4621158335195500,1.463182373884670,5.432930531975320
3410,0.9719856250578330,4.466936355887200,2.448496480760870,5.544665586116570
3420,0.9688110154804370,4.483921971475860,1.5031206324913000,5.616994042759070
3430,0.9691149619499020,4.527199410772550,1.8726772291463700,5.61827098685173
3440,0.9674247815199220,4.567279140363050,2.453930014457250,5.628666449957860
3450,0.9715260924558510,4.6341882886084900,2.584360224855970,5.664468755475920
3460,0.9772904413052830,4.690900799373600,3.000121758727370,5.649887375852460
3470,0.978823309102308,4.756924822503890,2.9708792473363400,5.6253932028223500
3480,0.9749962287004350,4.8486102934269800,1.4823889693709700,5.623230463424560
3490,0.9743360915954000,4.9372875039702600,2.790664342218210,5.4857839535167300
3500,0.977722540067231,5.033375853859290,3.649762496247520,5.3728977533504900
3510,0.9825092680993860,5.1445754757141300,4.037114873984290,5.355480855192780
3520,0.9822358794229770,5.229226101864600,4.135137988289900,5.247347822345410
3530,0.9695384768576110,5.368134390617520,4.351754398466310,5.033391970143870
3540,0.9769617755633410,5.492934790811760,3.9551763783759300,5.018542118691500
3550,0.976464400710791,5.592691410159660,4.442958078825,5.0188186539993200
3560,0.9789211415738730,5.6866115485128500,4.716278282953030,5.114103187404760
3570,0.9767539369152720,5.774862141124380,4.260565326241610,5.13342654483369
3580,0.9740242725633430,5.878982150496220,4.2545249242448100,4.942324265561120
3590,0.9794282563003740,6.00381791998135,2.688080565194630,4.861241382452230
3600,0.9809393885474080,6.137497951240440,3.03984165985752,4.782317134361470
3610,0.9828433042753430,6.258093825894420,4.1291326308395400,4.8548005123281300
3620,0.9804161608485020,6.359770181021920,5.084035235970670,4.779923666076840
3630,0.9833918548046880,6.4727898309694800,4.600749904281140,4.8039077540390300
3640,0.981916743038711,6.5593131680668000,5.002616096168780,4.782681993585910
3650,0.982808235892725,6.7041080303480500,4.206086520379230,4.884225616049680
3660,0.9836189666079860,6.823990386841970,5.931760163208760,4.773217484411020
3670,0.9787030404666260,6.911416377676890,4.208489405848750,4.710994178522970
3680,0.9775674024596680,7.021433613847420,6.610202660174380,4.536551862432460
3690,0.9793097744590600,7.158160951100000,6.829944504421230,4.413952786155980
3700,0.9811743216164810,7.282585760871340,6.991760322704130,4.332372098371580
3710,0.9859431840866800,7.3968520714883900,6.859895955096720,4.317657686827270
3720,0.9853658037236140,7.497288602474330,6.233515487479490,4.530167866093910
3730,0.9865166191203780,7.598855042133000,6.913397217062980,4.587624464874620
3740,0.982575956171437,7.715968848895290,6.792427939887760,4.614421788971060
3750,0.978954706553779,7.815478865446390,7.746094505901230,4.410259437620320
3760,0.9817562085189630,7.952519864247160,2.9528480828196300,4.317828619850740
3770,0.9817789761684800,8.08497667604929,2.8813277247059900,4.649171814350090
3780,0.9803979334386770,8.233413911307990,8.023465703821260,4.4426794257548400
3790,0.9853923826824480,8.332865926875990,7.685970400320800,4.414896043498770
3800,0.9804692925104740,8.36443055425641,7.550724335268880,4.3559683594472700
3810,0.9846827617118400,8.454273548366730,6.884464169375810,4.4823428650436300
3820,0.9839221302684670,8.595672036411630,1.6574469340844600,5.00122170068048
3830,0.9836663936718790,8.738343045249280,2.5392450942540300,4.73527456841157
3840,0.9821391676780020,8.871724551023220,8.709139796705490,4.598408392675960
3850,0.9801013100294470,9.0462280127809,7.82911472801743,4.328872081556710
3860,0.9771804287662620,9.246879472953690,8.709635923668130,4.005179298385250
3870,0.9807012154201920,9.43478348851503,9.703115066127970,4.0336166771447300
3880,0.9818913835824850,9.595445174976230,7.344971652106390,3.8647310063653800
3890,0.9845644897379770,9.699738501732370,7.515854234875560,4.361105764018370
3900,0.9850287311683460,9.773458397749360,8.465290764013220,4.27517982075846
3910,0.9859131271675980,9.886949242228270,9.811476086861000,4.2413097134770400
3920,0.984366158630006,10.03162719907650,10.505596781904900,4.300764325394080
3930,0.9840444152662810,10.1859268435857,7.988536289088130,4.224693461759930
3940,0.9832921113118050,10.333915374395400,9.319933362732380,4.095500359105580
3950,0.9829434568829300,10.509332040909800,9.087236924890220,4.418383446579790
3960,0.9854384838415840,10.72573578103310,11.062834045490300,4.125820380603750
3970,0.9867317922609020,10.838601837492800,11.027183611973400,3.842517200888560
3980,0.9852467657469290,10.946314509324500,10.914022747844400,3.7474369521854700
3990,0.9877422003628940,11.0666128927189,10.481121076537000,4.042649574296360
4000,0.9843989735076780,11.184426765429000,11.553188654158600,4.162069864239560
4010,0.9855115940490980,11.366329608187900,12.105207919273400,4.447226744695430
4020,0.986305942285768,11.566348494191500,12.130951487078300,4.338315606897260
4030,0.9848277070055930,11.68446280861410,10.97744888806060,4.2605565803488100
4040,0.9869864634096050,11.843914429448200,12.562013033661900,3.9417604027130500
4050,0.9875560397184990,11.98955788736560,12.576538633503200,4.1093025508347700
4060,0.9868991550486430,12.088878543646300,12.724911928975600,3.708775362580040
4070,0.9852199151448460,12.19965967037610,9.67718735528493,3.802345287560370
4080,0.9865289461082410,12.304802257794400,8.950866649866540,3.4799990350952500
4090,0.9884838730956910,12.415929077207600,12.400519016475600,3.8724336339971400
4100,0.9869899234195000,12.614718119057700,8.660974467843050,3.727118112967380
4110,0.988506473714734,12.850458533484500,10.37055614850390,4.237676672197340
4120,0.988103932587128,13.023467637994000,5.695613287145330,3.8316656909850200
4130,0.9884564751602380,13.122160368452300,12.36393189481040,4.005755128781460
4140,0.987840413624744,13.21238696804000,11.113831622836700,3.972927397092460
4150,0.989381382461264,13.36561054811440,6.651920453227890,4.269891925702230
4160,0.986879647309764,13.631101881372900,13.34260209590520,4.16591671845492
4170,0.9865420175303760,13.816600837887800,14.378474215486800,3.972194500288290
4180,0.9856087891247660,13.886271889154900,14.465009009209200,3.626585221144240
4190,0.9879698474010580,14.016542891740800,12.77749514987910,3.6782141852030000
4200,0.9892309811034120,14.15181266451810,7.950349513760780,3.711082112522510
4210,0.9911857606538680,14.244782751083000,3.358171576661300,3.922009971918470
4220,0.9903326488292590,14.399453673948300,9.501729131719850,3.633729408445710
4230,0.9671562027032760,14.498842476134000,9.126063642023100,3.165987988554740
4240,0.9447346360205880,14.279777848290500,8.484139430902260,2.9314380672703800
4250,0.9154028388597850,13.870090036749600,3.4920116663998500,2.576196044906020
4260,0.9025828359555720,13.293133641406400,1.9823220194593000,2.4176985922208800
4270,0.9002348814442170,12.511199935912300,2.847943849224720,2.4371391287888500
4280,0.8992445886961810,11.967101048623400,2.77461210093898,2.4171612835470300
4290,0.9156456234573670,11.62325801030240,1.7268209648729700,2.590361468598680
4300,0.9155545711985270,11.33615012876520,1.3471441069558000,2.8298903315990900
4310,0.9130027839445720,11.079966330450400,0.5012191672880180,2.90056510038361
4320,0.8985851882001360,10.701745759761900,0.5202007889833830,3.0949374570579400
4330,0.8693099816867480,10.150010506841000,0.37233744292098400,3.234858409352100
4340,0.8086733737238990,8.463705608971600,0.4137799445025210,3.4548318183011900
4350,0.7332145808482630,6.732463965453930,0.38484800218973200,4.12359203596643
4360,0.6524034757145330,5.427037222584920,0.3236666871312440,4.726146984950560
4370,0.6483233919487380,4.61049915559443,0.3173138022068970,5.45046428192027
4380,0.6716991134750800,4.03748951728665,0.29549789970900100,6.377967855421850
4390,0.7283362678001540,3.704837206317790,0.24235301241875500,7.381916706333790
4400,0.7524833977011160,3.443211261000860,0.1968061440510030,8.625552105774620
4410,0.8114055906238580,3.2568772597111500,0.19253132111238500,10.14750457181590
4420,0.8068694049588830,3.0909574624978900,0.16130034591099400,11.87478923146320
4430,0.8987347608526000,2.941751482523760,0.1959880825737910,12.580335397677800
4440,0.9165635661828610,2.870811701945840,0.20030923614225500,12.629154877356200
4450,0.9530980968775300,2.8236816922896600,0.22441457995272900,11.710088453307700
4460,0.9673905958212040,2.8193418310974700,0.15516390790646400,10.95258837825670
4470,0.9560202402197760,2.8529143136281900,0.1667926344970980,10.118487363452000
4480,0.9487190869959140,2.9741800459680800,0.17171976844624700,9.329383019136550
4490,0.9532729135317310,3.133595498955820,0.1897294856344930,8.513889245935990
4500,0.9532015801817,3.3072750234956300,0.19757028696672000,7.658664355444290
4510,0.9510491737012950,3.525428928143470,0.20242320906291100,6.856468331066940
4520,0.9562901861798510,3.759140250575380,0.21794400462568800,6.158622902209380
4530,0.955661152770922,3.9812709607247700,0.21865869047724900,5.646723340376690
4540,0.9679448852730470,4.15315816005708,0.22850776824196700,5.294857402253450
4550,0.9770975641255600,4.278512725657750,0.2838332753521870,5.115255803278150
4560,0.9835392048902200,4.320652537952840,0.28574780142080000,5.040914795220600
4570,0.9875568169801610,4.370975310713100,0.2616803977064950,5.040973310453430
4580,0.9714530341671610,4.380767176114580,0.2535880993531210,5.105872045205770
4590,0.9728823785229080,4.346820357385380,0.2666789105075630,5.267131395478810
4600,0.9851749549286100,4.330227545413580,0.5702807066024140,5.4988996744460400
4610,0.9786117993119030,4.276899240134670,1.7085983031647200,5.792209369753100
4620,0.984347463681031,4.245265999987180,1.6028733211050200,6.00441609705607
4630,0.9849464173130390,4.233580022149820,1.0981236529001100,6.080184052135560
4640,0.9854835256760190,4.287335926320020,1.4489430142205300,6.099062804434290
4650,0.9852053658390230,4.3461052219873000,1.564464624142870,5.994126296103140
4660,0.982311976478238,4.414180626987280,1.886262207966670,5.908541672086120
4670,0.9813947210415330,4.503505693888950,2.8867831508245300,5.838589584135830
4680,0.9842295154530430,4.621396274541550,1.9960840911792200,5.642008638254680
4690,0.9850606891489280,4.739663726686570,2.0744597912257500,5.506676610806150
4700,0.9782476125261070,4.851928042539070,2.6441415124178000,5.404358922721480
4710,0.9728474392890580,4.956233087089820,3.144789176272770,5.301384318862220
4720,0.9858854367533060,5.0627368399579500,3.0136551456821500,5.176555737134790
4730,0.97942749673058,5.153314393292340,2.1972191977401900,5.118091186533240
4740,0.986429929872408,5.260432406083770,3.3212370483729200,5.163651802372770
4750,0.9833664549601380,5.331750569377250,3.5785698900594400,5.163423839073810
4760,0.9812498238096110,5.4285902093317100,2.1573838908604800,5.186952267229400
4770,0.982964494145473,5.49190403995933,3.8447867019158700,5.262640591519220
4780,0.9799263994075140,5.557695816154270,2.726596853154730,5.407525887147700
4790,0.9824765610514530,5.581224396908010,3.071949706051610,5.469810747642060
4800,0.9805873986342190,5.691134132972660,4.53237119443989,5.530334887984670
4810,0.9815354371216190,5.793511400196220,3.9859447252934500,5.754685358825570
4820,0.978487496460864,5.926475686431690,4.99966727299464,5.381321899452890
4830,0.9778210082424230,6.046688422582490,1.7926286283545800,5.179922739712120
4840,0.9755434482616260,6.164346685531690,1.9810555288086300,5.3447635565337700
4850,0.9754487604146060,6.2927131314964,4.092344715086280,4.976039491111620
4860,0.9685792492412490,6.427995638352870,3.6158717769462500,4.846088583883040
4870,0.980915782542638,6.469986004821010,3.6502649368800700,4.975693009925330
4880,0.9808376922344390,6.539992895896890,6.400422213496630,5.003074685761690
4890,0.979011391094034,6.652452347409270,2.8796419922584100,5.206315224035200
4900,0.9774403486893440,6.7628026934153800,5.1425671455149200,5.144636747265240
4910,0.9764842753865040,6.884134366026120,6.813028594987130,5.058996445018180
4920,0.977960829028225,7.025565761081830,3.742426211849470,4.807875083819220
4930,0.9757222149589160,7.140363460849830,6.534253516663910,4.6616449588650600
4940,0.9779124571775940,7.326307132148280,6.69742469876234,4.660542751425720
4950,0.9818651901620870,7.4882308592753800,7.013573887053,4.597202655765140
4960,0.9816350780997010,7.589036627976620,7.118905209302790,4.6589486887167900
4970,0.9822438868982830,7.6555897573703400,6.015765466618820,4.812351861535420
4980,0.9831974494053670,7.723506248003660,4.801429630886200,4.764400314811640
4990,0.9790059049989630,7.860587725738020,7.340397481096320,4.638004165625240
5000,0.9770750786679040,7.973949642468580,6.975801038300130,4.606848626301350
5010,0.9750587745986590,8.198031318042460,6.3772638484697400,4.515377486377880
5020,0.973639458620028,8.311896183300540,4.921846204573840,4.399376838951000
5030,0.9724940648963070,8.415688177780110,4.461169799026330,4.265681389822780
5040,0.9787143192015140,8.551411537000840,8.875117144845470,4.0779898057504800
5050,0.9844451672990230,8.695468197186120,9.12667309719751,4.149064591828530
5060,0.9852722633392050,8.819728336777870,9.19006903942565,4.566570457933820
5070,0.9849254386852530,8.864947762368230,8.752156675239920,4.698169243468730
5080,0.984374074440192,8.915527327609920,7.842497868986390,4.6758253489129300
5090,0.9813113300317750,9.05779459474358,9.788578018062170,4.523652162196520
5100,0.976327253480503,9.234855170913660,9.916629177180850,4.595282106725620
5110,0.9742603164423570,9.44936439538939,10.035259249474000,4.750146827154630
5120,0.975648621860801,9.611087450222390,9.045403926820600,4.592652618720960
5130,0.9768089488872520,9.751387078828090,9.381250354004650,4.469485367184420
5140,0.9774801321171070,9.90945704958814,9.160955173771130,4.325094749732920
5150,0.9800624621610750,9.990546472882940,10.664548500095200,4.039540164633630
5160,0.9824454828842300,10.157294552816000,10.752179075476900,3.9728223184566200
5170,0.9825981036158160,10.396500811783600,10.923391077634800,4.235303774356850
5180,0.984099154179981,10.521878752711900,8.589051369876450,4.2874047754273000
5190,0.9809239824538240,10.66642413656910,9.058851088408350,4.781390431908610
5200,0.9830383302715110,10.78264747823570,7.950992411276740,4.758164566914040
5210,0.9768695336128650,10.905743675905800,1.9991897959696700,4.082495737721660
5220,0.9573410822713510,10.951129621040500,6.943013911958760,3.7890461599231100
5230,0.9253521593907400,10.92383159086550,5.410475330787130,3.4667658755151600
5240,0.9335564611443890,10.864597158314600,4.795428764903190,3.314171934825770
5250,0.9249304398541850,10.69145810306130,1.7647376606678600,3.231785682612060
5260,0.9240636247060600,10.419450243227300,0.4845337853907490,3.078409802379230
5270,0.9188677502809960,10.15794202606830,1.2254291063269300,3.08826371277834
5280,0.9330887194286760,9.898961783949840,1.461425363570400,3.2816902734545400
5290,0.9395899129625760,9.692492483905300,1.2523294133410800,3.7266124346861400
5300,0.9411182006066470,9.615323721791030,1.3213455505201000,3.616351097261820
5310,0.9417584334725780,9.568211654648380,1.0226959623191100,3.565436101698850
5320,0.9487820610572160,9.514178299262070,1.3024856213356000,3.5154024504202300
5330,0.9432640576926330,9.4201586530651,0.8160210942439310,3.4964028714352300
5340,0.9315939027182080,9.239665885721890,0.3808371785375310,3.158283949499970
5350,0.9127862242934370,9.048233054555330,0.33972292747444100,3.182266324677570
5360,0.8773585510537410,8.718555496867800,0.448357273251324,3.132230617658900
5370,0.8279798171876880,7.85789169258026,0.2836735063042820,3.286018880405950
5380,0.7717884393250480,6.580973107029110,0.41037473542462000,3.562822824151660
5390,0.6959564991548360,5.609025615918330,0.36527845374933200,4.012447663191760
5400,0.646336788601501,4.829488264597610,0.27024596583563500,4.6937584060232300
5410,0.6172329377932010,4.29409778058924,0.3127862031897910,6.0106687747782
5420,0.6295019729586450,3.9162157012048100,0.27905480747785800,8.092951200587390
5430,0.7027306090907220,3.6101131868920500,0.24657429697993100,9.425572710846270
5440,0.7921091665359440,3.3709672098156700,0.2495117070854920,11.546621427761000
5450,0.8852937913270400,3.250016183172980,0.18320208264194800,12.645661401580600
5460,0.9228835418738650,3.200470693460460,0.17038971701687400,11.870218412906100
5470,0.9385039960887050,3.1747334182272700,0.1873077453276560,10.981823230527600
5480,0.9494763932734990,3.153952936283320,0.2052315499119610,10.337899295434600
5490,0.9651000845721540,3.197662937250370,0.19603776846984900,9.690636428340050
5500,0.9731162083480880,3.238770300839520,0.2027345130130320,9.356170458577990
5510,0.9771189799868370,3.277803386123370,0.16915887215648100,9.152464434315250
5520,0.9807600890003840,3.3275000247826700,0.19522877928316100,8.840338739116690
5530,0.980430542558582,3.374763647657920,0.225161474550832,8.418538254491050
5540,0.9821934102021940,3.4310554099293300,0.23904123231230000,7.999296325038610
5550,0.9792022639057100,3.5045673974873400,0.2303165840333480,7.574387748810570
5560,0.97620609299119,3.631047657978960,0.20668320868068400,7.1032517777914500
5570,0.9777819017200490,3.7427051210809400,0.23804058617345400,6.662162704180560
5580,0.9757035033799440,3.8720472180016400,0.22666768932798300,6.319404648333060
5590,0.9779174502903520,3.9440614284543000,0.22099951130324700,6.0642235700339000
5600,0.9783367285568960,4.05607795005406,0.19010667905910400,5.865221973808330
5610,0.9783352879156560,4.1284320955709700,0.2409807015750680,5.782296391225230
5620,0.9792370287125660,4.147773427390110,0.2327250492445430,5.779801026433490
5630,0.9778858503170100,4.161475315791500,0.24885607481132600,5.844841595565130
5640,0.9733809681093300,4.193612241870850,0.21679902728662900,5.911774622023400
5650,0.9757960288831990,4.221723758510190,0.24275410334705200,5.894901714438580
5660,0.9753587469617160,4.268142624757180,0.24591788277065800,5.905718168583970
5670,0.9740246699849940,4.333298208537630,1.5415042331923500,5.820830526643310
5680,0.976969705602497,4.413427749052740,1.8739563576939000,5.820764425095090
5690,0.9785566763656550,4.462575082453750,1.456085373294730,5.834174910763880
5700,0.9758497886054070,4.526356854166870,2.534047909685540,5.872661671357630
5710,0.9785882450857640,4.583881180776790,2.637479679353220,5.7694030702052400
5720,0.9747030838697780,4.687850651411800,2.8042909043563300,5.641755010188850
5730,0.970596653518427,4.798531075894530,3.4343757734786500,5.515302677869880
5740,0.9696341324575510,4.889388497932780,3.25569367766091,5.46177973103355
5750,0.9711860868865830,4.992242957416780,3.2577026485848900,5.340062136277070
5760,0.9681412449173440,5.0809351577775000,2.731412838212370,5.269769951002380
5770,0.9684908156380260,5.139941731381610,2.5267909233539200,5.145834236449240
5780,0.9706050776562770,5.270799030372940,0.8889110612361230,5.143099958200690
5790,0.9721916322296900,5.382837047346110,2.608294921973430,5.2060015492222600
5800,0.9721117870999000,5.4441760273234100,2.13629879609251,5.068872639751480
5810,0.9746477444214360,5.556016549205370,4.587430511183240,5.136551189393170
5820,0.9690533804224480,5.666952397000480,3.25171557620231,5.0853892644290600
5830,0.9681156728078760,5.799177189082750,5.47621126773362,4.98154478858304
5840,0.9678040728803820,5.887855975317410,3.908773170965690,4.927871524011810
5850,0.9683204844985910,5.972470531117960,4.791313720386680,4.862825110819720
5860,0.9658670010525110,6.043884846256520,2.3956427777687000,5.022872703893870
5870,0.966662301056412,6.0948794279568400,4.567933839987240,5.11568252729505
5880,0.9691456392259160,6.197970409176880,5.514124228006010,5.138373121606870
5890,0.9706995602627610,6.32057111676897,1.8768618840738300,5.028337444415860
5900,0.9683447289512970,6.456476227904290,4.631163789197080,5.041636505519360
5910,0.9712110082397780,6.60409452646754,2.520304389116020,4.924157310201260
5920,0.9705314786163640,6.681964945953560,4.940017259166750,4.850776021536710
5930,0.9721763768881570,6.844675125022130,6.330417248714250,4.9341279986134100
5940,0.9678632963258240,6.970439453921970,3.2155182976674900,5.047522231120010
5950,0.9605960586384030,7.015173031634210,5.30175779744027,4.814087121387030
5960,0.955242713966012,7.18055973553533,5.275958197637900,4.881509946620560
5970,0.9584499310141250,7.2944209587965200,6.717698969649970,4.655065679864470
5980,0.9622704017077440,7.380025930438980,5.547570023493850,4.528290876990780
5990,0.9630935921348540,7.447637808998890,7.227613715626370,4.609418745980220
6000,0.9649975754475140,7.632933730418770,8.021001438890480,4.3698915936688700
6010,0.96609033888348,7.822933089768320,5.43746648568042,4.030038199408110
6020,0.966192148752072,8.009335374093920,4.811772653646260,3.915320121398940
6030,0.9704265433309940,8.191029718331810,6.431495362113570,3.934430568561530
6040,0.9789066112292920,8.329432510187910,6.213132369794990,4.220196704564790
6050,0.9767835863454740,8.338767350640060,7.032002029412060,4.478490026342200
6060,0.9744229886396950,8.382479309240650,7.898000948537800,4.998690099518710
6070,0.9702803024927760,8.395887505106980,9.421926884797070,5.2613965234590800
6080,0.9717146553430210,8.514600195289120,9.665897728670680,4.722632853429480
6090,0.9688657952818010,8.650501839834870,9.80529165318407,4.575938067362890
6100,0.9672382972699660,8.857186329112630,9.110079372861480,4.740357936663660
6110,0.9693228880156800,9.048926460721880,9.6237145087822,4.253555361013290
6120,0.9660882524089860,9.178462336824510,8.804978498807010,4.199908556120220
6130,0.9607194785955810,9.334854639760250,10.181493660449900,3.9161154547455400
6140,0.9675831621736000,9.499420141457980,8.258008746106970,3.9671532791141500
6150,0.9700425895119100,9.602460156196370,7.715729423331460,3.9149456459348800
6160,0.9697842653014200,9.730181607188820,7.546390882131070,3.8393036872431200
6170,0.9721107368764200,9.875203461817190,7.032201716249970,4.211678110135450
6180,0.9677386662146900,9.980214571149500,10.801358152240600,4.351032702410840
6190,0.9624546278809810,10.110038623036800,4.102459005007220,4.184823192547150
6200,0.9463886631858760,10.085778576909100,9.512385300083590,4.2957973756817300
6210,0.936351655254488,10.050219486911900,8.473248702826200,3.999055865981310
6220,0.9380172928847720,9.851616655700570,6.3803604869218100,3.936728210091700
6230,0.9390246220460960,9.752245399378190,2.5603957038102300,3.8365043515814900
6240,0.9393860240797180,9.536240639004370,1.4930948169691600,3.51614149211518
6250,0.9294916982683450,9.359914330526720,1.0289009004084700,3.3784830204083900
6260,0.9291257025085710,9.260807327727830,1.7586787200042800,3.392370554477510
6270,0.9404136319517370,9.219540960427990,3.4762215533710600,3.4388384884155400
6280,0.9495708751940930,9.286057417903380,1.5392620596057800,3.354224967574890
6290,0.9549544491992520,9.386306076684510,1.8358031193543300,3.2645655593316100
6300,0.953462247641765,9.570456241468720,1.5425517080176600,3.3434665088877200
6310,0.9547346338660120,9.83189133319646,0.8827576678868930,3.267793627165580
6320,0.9418864560912450,10.016891478298800,0.861573550139012,3.232710562876130
6330,0.901774800145899,9.549162929457720,0.514898077049787,3.1441710291094200
6340,0.821107775494496,7.876597147890800,0.39749376902341700,3.4507376013055900
6350,0.7273494656533000,6.487290356677610,0.28920842703829300,3.7362797543094300
6360,0.6332735217401680,5.319377754511360,0.2312458656302390,4.396895987109780
6370,0.5958247659097790,4.530372963281570,0.2708966357980750,5.49734725675143
6380,0.651986126307623,4.0480415182775800,0.19771786942978800,6.356459701192000
6390,0.6878860806133300,3.706499135729630,0.187824805614615,7.4570197667518100
6400,0.7659401061552670,3.4119768538310000,0.19741145073198500,9.202916395019250
6410,0.903277684240415,3.2011958194266100,0.18545865350488400,12.501660358787100
6420,0.9547673102916120,3.0430715412460500,0.17535135155131400,13.078040731358300
6430,0.9596340744850780,2.949682792567840,0.16060461090234600,12.351524455679200
6440,0.9747688343102560,2.892384776708370,0.15101633905748400,11.857654971494000
6450,0.9813137317339340,2.8440360038219700,0.1407462598040400,11.318303707780900
6460,0.9849849620112040,2.844379032315250,0.1599956342259270,10.792111252299200
6470,0.9709551891460870,2.9405704221422700,0.15506667908212500,10.21144791081200
6480,0.9674888858084170,3.0331363258458400,0.1701926720847800,9.414060357729700
6490,0.9581568443785640,3.166559492192490,0.1674227914642720,8.64368123347429
6500,0.9580087402931910,3.3466284177772500,0.1957735988662100,7.9022908368542400
6510,0.9565398200900910,3.557650485153310,0.21758462172475800,7.2353384126763200
6520,0.9574201188152110,3.758891512958760,0.1922118377033840,6.690485131648260
6530,0.9606353423607630,3.9348236913386300,0.24921872235252300,6.2440482817342700
6540,0.9604936037345440,4.117976247484140,0.20970557406904900,5.88044582971066
6550,0.9548093639163850,4.279838076220960,0.35775799074122200,5.569407535328360
6560,0.9529274437235840,4.4516473226308100,1.0825078762587400,5.321660221079110
6570,0.9493731820425920,4.5766903032462000,1.725821291558520,5.11467821336364
6580,0.9621254939731700,4.669053533645590,1.708292254992170,5.04007179719202
6590,0.9672018004837640,4.73471112509351,0.8908428845531940,5.022601061849280
6600,0.9730364711410270,4.7830631969283700,1.9756718908478200,5.067167151988450
6610,0.9721557135343440,4.833168956240200,1.7025755851940900,5.184008071488450
6620,0.9820287520137690,4.860047753980260,2.6397396038574800,5.286412537777440
6630,0.9856346037886900,4.860395054995550,1.4233494116987700,5.538205444120270
6640,0.9819454377800820,4.90493483139985,3.5168417329869800,5.604932040550060
6650,0.986256306236281,4.9591005820942800,3.817986419925620,5.62978649839885
6660,0.9872866532693800,5.0231997719075300,2.801259363032760,5.678880934899900
6670,0.982212160944771,5.100828558857640,3.0614461501972400,5.70195506163353
6680,0.981113788178552,5.166901601472220,3.5502043503518200,5.594613527271340
6690,0.9807291938861680,5.3127220566410700,3.8772059727280600,5.449326077663310
6700,0.9806565345841830,5.4205481969394400,3.3748404479793800,5.4734148393406300
6710,0.9822843758024860,5.539696980919730,1.1976685665005300,5.383106715674280
6720,0.9810618115615720,5.641591564871140,1.6316099002842300,5.324483878677890
6730,0.9825328959053230,5.738478767196920,4.993412718214600,5.274359922185280
6740,0.983558495003192,5.861051900949130,5.283377438673950,5.451718678849340
6750,0.9822880265872170,5.963163989305740,3.5970807712698300,5.182958639414380
6760,0.9804869369980990,6.071194930448240,5.31416645725734,5.3679963115499400
6770,0.9764964394818700,6.174871063666800,5.673085695655980,5.241249184978840
6780,0.975483149758242,6.301561441569830,4.117562056198790,4.960564504558310
6790,0.9786020171164350,6.4360342516221900,5.743459328038720,5.093856201874820
6800,0.9788971377767240,6.559241535068660,4.705474157747090,4.883546454969480
6810,0.9822290753363170,6.693122479229770,5.640663142046370,4.875516807835550
6820,0.9794188420541350,6.855455635582470,6.178836222870770,4.920010930473170
6830,0.9815787353590050,6.988864741572220,4.219543242177670,4.884232431073810
6840,0.9836877982643680,7.085384163302560,6.6388042907184000,4.835526007201100
6850,0.9812995269691830,7.225439433991920,5.750640240338900,4.7355679786013100
6860,0.9839112116025640,7.292033509667810,6.436690835484420,4.816565090975950
6870,0.9829034495098410,7.342775620201470,6.132402781211540,4.6274720851887100
6880,0.9820211798944650,7.454636292939740,5.247984134970130,4.532134966281540
6890,0.9758587425615900,7.5722388051809,7.551497421125730,4.485884722575210
6900,0.9848975753646010,7.655014164344580,5.996814731178530,4.534061221414540
6910,0.984793900411454,7.787270323944970,4.051251935854090,4.442402817319780
6920,0.9844928032131630,7.939954981165390,5.96952380860289,4.974734497914540
6930,0.9821380359021630,8.065610267054520,8.195546824179660,4.916983891131310
6940,0.9824834687796560,8.210797877066720,7.326582949736180,4.6831075765304400
6950,0.98170123077008,8.304665473136100,7.591868102125850,4.563909790663590
6960,0.9809142935393030,8.468651679642430,7.002550020468050,4.299074729281020
6970,0.9811348091322880,8.65792339804302,8.576652966533710,4.244208621067930
6980,0.9851581202177230,8.81555242540764,7.619193056214830,4.196539934564220
6990,0.984697801769196,8.90130089942266,9.249752168276050,4.2968377596201100
7000,0.9804729429686350,8.994156674074260,8.878765680923070,4.5320369802696600
7010,0.9828705060223100,9.105749895911570,8.963071625866550,4.607501967924730
7020,0.9831223581353020,9.239044349301240,9.506248211071620,4.597591952294510
7030,0.9823580077124610,9.452425542681570,6.441632516008700,4.150362638039980
7040,0.9819184376973510,9.607425117232370,2.8718330550691900,4.106658635985580
7050,0.982622667573885,9.787080897901160,9.971567947978990,4.6951727215169700
7060,0.9833230080985960,9.960111525696570,9.294081517608550,4.478078266195510
7070,0.9828925959510990,10.107641618629800,10.735454079703700,4.403815901969590
7080,0.9790733326294350,10.309061098154800,10.07639278973840,4.4140008009150600
7090,0.9755210532873260,10.4740116774065,7.2146620571907700,4.1490574473028400
7100,0.9801549775915380,10.619262709532400,7.821390255610010,3.902189763344330
7110,0.9556307325767690,10.689978235785700,4.92051448309212,3.7006950347887900
7120,0.9718240252852890,10.639082827625700,4.488759756176620,3.7536272703777400
7130,0.9643435366213700,10.588950424177600,8.304769744489430,3.5534913529504300
7140,0.9489632699958520,10.466367661435200,6.214629827335730,3.499893830278550
7150,0.9510324515783250,10.363070366367200,4.034845525945150,3.2284325859666000
7160,0.94949272446336,10.22623365353570,1.5031901953320900,3.1371222602330200
7170,0.9398678360113850,10.078292823288200,1.1842015324751400,3.0842445984722600
7180,0.9358535336231890,9.979628953257360,2.918753765173040,3.0936039521382700
7190,0.9324575001577850,9.881968392850740,1.8042861913145600,3.1552330665543000
7200,0.9351907145042890,9.824352836335150,1.4566605753369300,3.1920390485887600
7210,0.9285053900055320,9.83708022361335,1.616139156246000,3.1792175984728000
7220,0.9353279799406990,9.789263246840130,1.2068738385882900,3.179268942957090
7230,0.9276012389821000,9.722367963907660,0.753337156336968,3.0620530853550400
7240,0.909060812622882,9.489592009218480,0.6835965669762770,3.1154549478949500
7250,0.872665099654734,8.922948263101980,0.39130319983766200,3.19692039153383
7260,0.8130421958759840,7.545821770026470,0.3705725464931180,3.3976532550302800
7270,0.7345703870010880,6.239454046496620,0.24561242253359300,3.790435995535420
7280,0.6567205951414950,5.082354950755790,0.29274458461375100,4.266344868772420
7290,0.6139961203358760,4.335813298862600,0.2839336556626380,5.103216196459120
7300,0.5892834418163490,3.8656075531641200,0.313855786743536,6.134265788777290
7310,0.6178944144471950,3.539961751707760,0.3946968109044760,7.351520508657680
7320,0.7121473509637960,3.303366587037820,0.2277328100480400,8.664492080498900
7330,0.8084250348748310,3.116085211508860,0.17501532867974500,10.325846360065000
7340,0.8673123045044730,2.9888017117915700,0.17427057847442100,11.6737067641582
7350,0.9210901444006880,2.9191767046442100,0.16448014539053300,11.818274582919300
7360,0.9710699153497620,2.891655861402450,0.16469257494983000,11.413601584795400
7370,0.9667957655163790,2.9074690140193800,0.20728680154687500,10.777780292071900
7380,0.9627248314963950,2.9550752928858200,0.20031981686345800,10.007051836392900
7390,0.9632097172206860,3.058133169954100,0.24850224457381100,9.217827519723640
7400,0.9637378803669020,3.1927085906210100,0.21708790714142600,8.450043576659760
7410,0.9731053614001970,3.35141883252451,0.2289698637623120,7.688731577185620
7420,0.9719471129528870,3.5580618381757600,0.23562744094578500,7.012719046914920
7430,0.9706941101363530,3.7599766959844800,0.2382485023028550,6.461154817259490
7440,0.966161450633777,3.9263861762891700,0.24196935088134200,6.023830017784230
7450,0.96795387889741,4.090508554262560,0.22538724147952300,5.687591334820880
7460,0.9786653749231710,4.19686352197633,0.2652056669445600,5.451765728019220
7470,0.9833469530512130,4.298608551818150,0.22156123472649400,5.355037635959820
7480,0.9847356541773220,4.343214521991900,0.6866351359079610,5.358769181470490
7490,0.989501870556337,4.405247907747360,0.6518483692788100,5.352356477684120
7500,0.9913852211278170,4.441443172002220,1.0700545446997600,5.314215194083190
7510,0.99264787268423,4.472203824378490,1.7253351388605900,5.336828657277400
7520,0.9904101808655960,4.473926171561730,1.9798445583586500,5.467814076167560
7530,0.9914223774082910,4.4696998092077900,1.270603513157790,5.693565449623060
7540,0.9887844358664510,4.494420629999830,2.423550830530050,5.814710744980840
7550,0.9866272909679110,4.522812703837180,2.9991070858615700,5.915297250913900
7560,0.9862602049518330,4.570201384190230,3.13754594868225,5.825191807588740
7570,0.9858312124567990,4.655574422331120,2.4843504110160600,5.705744980162380
7580,0.984705017001065,4.739067118113200,2.910047079424690,5.544283227820040
7590,0.9829259544837350,4.868685683488530,3.064978153984300,5.406715377179370
7600,0.981886371131945,4.9806652054168100,3.2861693105890700,5.415433516600310
7610,0.9792110537121900,5.10273613362349,2.7717632852925600,5.4498880530467
7620,0.9820992451662240,5.217611346684420,3.5889804181249500,5.341564154603280
7630,0.9849598999565710,5.300675177559350,1.7252920950750000,5.325356156288680
7640,0.9846572802438280,5.387746430497480,3.989987778294990,5.3748944029782200
7650,0.9867224354335960,5.471285069107640,4.372022392947530,5.749623149096530
7660,0.9826459085418900,5.585563707212150,4.717767179148110,5.47763695396776
7670,0.9830844275666550,5.7043677922747600,4.388733013521590,5.250249680697430
7680,0.9817692196502810,5.817128898012340,5.010091990255360,5.308057876507310
7690,0.9840421520424230,5.919924104123820,5.083602880588030,5.216732188342280
7700,0.9783645892109770,6.045703808192720,4.9127268726948700,5.329724285709670
7710,0.9785733464946900,6.140405667518880,1.656015339803150,5.137667603176160
7720,0.9829169638622190,6.269891792301770,3.2499557326416200,5.189465833549080
7730,0.9787525131179300,6.369937741835150,4.829975458391670,4.94588757844314
7740,0.9767632742835280,6.5096772012608000,3.628330715049640,4.787285424449370
7750,0.9795975884214430,6.645332068565330,5.431486847049460,4.686842771023140
7760,0.9820797621311920,6.785878848944850,5.950053299466230,4.696503235294030
7770,0.9853402101029940,6.868461698693090,6.297067810373910,4.690441146391080
7780,0.9853908314759300,6.984497680934570,6.15023791244295,4.6554388777881600
7790,0.9852355460156480,7.066744392992740,6.423058761272120,4.761122269860460
7800,0.979942606835703,7.1614826714414400,5.83435425752301,4.688335603512780
7810,0.9736413100940300,7.309513088377420,6.438139106600030,4.657444592971980
7820,0.976446101262227,7.464365785729050,7.353041278837930,4.394494953227010
7830,0.9797932853367280,7.645082865674790,5.961981717603290,4.256766293149230
7840,0.9833607225185830,7.815530070248340,6.215927102369900,4.2381652637351700
7850,0.9871926967643470,7.926891144126310,6.814948754412640,4.458895907308440
7860,0.9788820803848890,8.019096844489090,6.1988582066565,4.5596352054326700
7870,0.9810431943205620,8.0958117491724,5.787712804741650,4.499910313150750
7880,0.9793950114103760,8.213449050317180,7.245492912897590,4.792038895695820
7890,0.9807401105750060,8.28973044099718,8.216099299219400,4.449167701145740
7900,0.9782230770513460,8.439154063247510,7.290778308396430,4.367509335641660
7910,0.9788085365598340,8.592220455984820,6.664587576287330,4.105197457525390
7920,0.9781268598286610,8.779480572211820,7.193498357052230,4.3425078701409100
7930,0.9754391545845890,8.87649456356464,6.134516746369600,4.455547226289420
7940,0.9784422761573060,8.996372864244080,7.86903807805173,4.714032516874640
7950,0.9800623936991280,9.127299071273040,9.558425348378920,4.475126161875350
7960,0.9833296947826660,9.269297949709690,7.380226302793560,4.268154922580140
7970,0.9842408582291410,9.3998531306558,8.007200703099680,4.356143301205810
7980,0.9853911845157530,9.530707319986680,9.510957963209700,4.273170886609860
7990,0.9841367942860180,9.611188331509860,10.044605343026900,4.424337289181950
8000,0.9821515126916780,9.712348980945540,9.533746837445290,4.09995168859432
8010,0.9801268086804960,9.788022281162360,9.970635565058700,4.557318458337630
8020,0.9782886843705880,9.926141608539760,10.180229199402500,4.220764432170030
8030,0.9798093216256620,10.115732291851500,10.783354940425300,4.343998548502410
8040,0.981568368638545,10.238563811371500,10.70633309557350,4.193297552492740
8050,0.9841656394180630,10.37565212364980,5.902758398143940,4.562657249659690
8060,0.9825760843498490,10.582340252543200,9.725344379193310,4.138265468019270
8070,0.9795457869943090,10.771750868250600,4.276042635924950,4.161214587606160
8080,0.9805895161763330,10.9542837013806,10.748460532241000,4.284404195077210
8090,0.9793020305949310,11.049852497228600,9.944515629593990,3.964143042567160
8100,0.9752645174408040,11.170598952533400,10.960568313600200,4.1296203018712100
8110,0.9793582629822130,11.354625583393100,11.475845722067700,3.945480438348770
8120,0.9820027820589600,11.515027140974800,12.097960922565000,4.232506807778670
8130,0.9825791603163070,11.720815328292700,12.561595264197700,4.023430992575880
8140,0.9810062341434540,11.866534054233900,7.140170401114690,4.370024054133710
8150,0.9822578137358120,12.03663107636700,11.212248831607800,4.541735634435180
8160,0.9824880279699200,12.203265470786600,9.638240592249250,4.015138068534790
8170,0.981716788910296,12.357036404835100,9.067770129026390,3.9417587552392500
8180,0.9846839497426730,12.479673789821400,13.154161500533800,4.338101539052590
8190,0.9871415747721430,12.579052481624800,13.056394711362300,4.42081355480407
8200,0.9865370936651320,12.62436709121920,12.761725601272200,4.155811955042170
8210,0.9825560414162440,12.907624718839400,12.302056747235100,3.586207912385430
8220,0.9857915504932840,13.188362936306300,13.249075506209500,3.901284640662890
8230,0.9864008443462160,13.319627243729000,13.674808461714200,3.754884273455750
8240,0.9840298854239470,13.48597456162850,14.264829550766000,3.7708170924871000
8250,0.9871366529754330,13.68046950798130,5.357949812638130,4.253519265449690
8260,0.9881493678204210,13.817291183819400,12.09434217929620,4.3837154646927500
8270,0.986668836572851,13.911823843762900,9.907536581394270,4.575757696552360
8280,0.9813171431367390,14.094542576167100,10.275612634523900,3.867044970936880
8290,0.9667128486276440,14.093359064461700,4.071668406425090,3.8589196912624200
8300,0.9406150210226200,14.00385562326270,9.486935659396130,2.969168667538730
8310,0.9133284057318410,13.661321670231500,4.357400079743580,2.5805825960306300
8320,0.8906350229504070,13.283880783710500,2.1133219971551400,2.4398815433368500
8330,0.8883709010881910,12.76421273830730,1.2476458528849200,2.4515109164426700
8340,0.895445739959923,12.301984499167700,4.339708759295930,2.516185660258170
8350,0.9114220040001290,11.861077341311800,2.6796680416268100,2.711083519825520
8360,0.9255088787956850,11.628137190851500,4.113865231450620,2.761328949538170
8370,0.9347268777971900,11.553067957070700,2.13025760071675,2.912066671235440
8380,0.9335087746683030,11.45390880471910,1.2438387360036600,2.8382821142208900
8390,0.9333640541159280,11.321208463127100,0.5372673152577040,2.930233565562690
8400,0.8957320001633990,11.020345970725500,0.39141384250783600,3.0051082881950000
8410,0.8302836074802990,9.342091180356240,0.6293252706222840,3.0152665882350500
8420,0.7094776806318930,7.645594364916850,0.4369398584485970,3.3071693568657600
8430,0.5803082135733770,6.317824392812850,0.4115543801622620,4.015000179347340
8440,0.5491774226889840,5.511326764021000,0.49776177309675200,4.564313843241900
8450,0.5913901954154320,5.00208708419745,1.078691185773270,5.220917576818320
8460,0.680257141238903,4.6934643938132500,1.0022281146811400,5.902945761727450
8470,0.7733253848837110,4.398950709782200,1.177563676653700,6.804371614581710
8480,0.8615895272412440,4.258040530257270,1.4402902356406100,7.0716942338838900
8490,0.8537252732774910,4.191992332451150,1.6612293998096100,6.890434920513760
8500,0.8477627437327670,4.163826432368910,1.6088588983609100,6.762453852155010
8510,0.8870571517603080,4.171494274557750,1.6008145384642600,6.651237011820370
8520,0.914978726059602,4.155146006138580,1.822197546025410,6.516708126071470
8530,0.9236439810913330,4.213606099499830,1.6927818088465300,6.466990436949730
8540,0.9264610265098090,4.251214358030310,2.098545951396280,6.44606066763441
8550,0.9343737753431040,4.3398584154915300,1.4629318376325400,6.404986073777120
8560,0.9412196654872180,4.380547728247130,1.5121743981638600,6.432780094036470
8570,0.9475892066811680,4.411752638557930,2.306698350391170,6.522029752631450
8580,0.9444661231929790,4.488251281050990,1.1240839358562300,6.708529086840770
8590,0.9503302650599150,4.52544896102377,1.200452458438350,6.70154202020352
8600,0.9430126004310530,4.627449754435700,0.5897536958870260,6.870921127583590
8610,0.963268508211419,4.69185009367779,2.6601602669830300,6.675495215355630
8620,0.9558327045395050,4.789097690135030,3.474290559198800,6.546995733099730
8630,0.9547837658811070,4.834999517408360,3.131495949702400,6.471376537015210
8640,0.9644364871980440,4.902050082345860,2.6273199940967400,6.235259139936160
8650,0.9624808225533990,4.978237403691070,2.26398953556044,6.0226706950116600
8660,0.9708088860763800,5.014337053765220,2.5137976435196400,5.822919496628250
8670,0.9663274601834490,5.085553491624340,2.250789672706030,5.704897232771820
8680,0.9713229976936330,5.1806694762074,2.210069390199040,5.570361876150430
8690,0.9700171612441490,5.269319261095430,3.5238032773682600,5.456071959801100
8700,0.9675132104982360,5.372679519575590,4.78900664610355,5.286417694249120
8710,0.9674336184186300,5.496648347264330,3.583494904498030,5.294145805144210
8720,0.9576533446122380,5.598231227580870,2.7088179183761400,5.292380747176960
8730,0.96175921134152,5.700333357623210,4.067861119200660,5.322708681708540
8740,0.9663557374939660,5.751257335849820,1.2692831403320900,5.270874729645100
8750,0.9631755809299260,5.8058613853702400,1.6310197557052200,5.221136236293410
8760,0.9645133842385190,5.955348300988280,3.2784631536212700,5.27256992274047
8770,0.9649962483704560,6.044789852168900,4.278211676867250,5.390251895525700
8780,0.9652357900463980,6.129638952441550,3.1152134140650300,5.163045693687400
8790,0.9616191832482090,6.251520648173690,5.012390045247070,5.038272573315680
8800,0.9733658133592060,6.314072041277870,4.0266641300556000,5.064068465373400
8810,0.9712508722285590,6.442877870153720,5.539907235699900,4.973241599902960
8820,0.9648734368446440,6.546854007806890,6.496248143895480,5.1127369151089
8830,0.9629534350555820,6.604743225031610,6.275398426321620,4.9179534024512100
8840,0.9623706020081410,6.678615432928730,6.609725662383700,4.9169622962522600
8850,0.9626187487928000,6.818596884472920,6.115769605363570,5.023618658550800
8860,0.9640777193380490,6.874208372909750,5.742951327221430,5.034204352798620
8870,0.9600081296283160,6.855238056560180,8.001557126214110,5.109255492790530
8880,0.9575400375395780,6.845591391773170,7.009740860890580,5.178595772752280
8890,0.9558392633119080,6.9763474175694500,7.5690755485935900,5.322494237886070
8900,0.9590792606126270,7.141528861299390,8.218855275814170,4.8700584773003600
8910,0.9619887159675180,7.340430818604480,5.936452883385120,4.992415880495970
8920,0.9637919843893950,7.510347718511060,8.669336678969140,4.579425309012250
8930,0.9655382786722950,7.695726747708480,5.678600358112370,4.25244327995079
8940,0.9697426544413830,7.839781234057720,7.146956383233630,4.235280582859360
8950,0.9707548677660100,7.932718465994130,8.07054804959301,4.097983937278670
8960,0.9659156786019770,8.004186001212200,0.9481048619573200,4.190576906242100
8970,0.968648448965498,8.014552964279050,5.801555896807790,4.587258188143260
8980,0.9594734377370210,8.079958575285290,6.402731006147820,4.61737632833574
8990,0.964178754481576,8.258150746771500,8.142925391115180,4.616626135722980
9000,0.9680874328355860,8.47959133124963,8.825363481291260,4.733030484959200
9010,0.9648691133669020,8.682875321415230,9.448067089932970,4.703705467694090
9020,0.9619763071052910,8.907338389495810,8.922769786406020,4.410273784908260
9030,0.9612757992873110,9.134963225343000,8.988115004441880,4.304674999734500
9040,0.9610160050046940,9.31925400387904,9.358310880265920,4.204646029832350
9050,0.963153469032837,9.409498610260880,7.004359056420710,4.430606663574810
9060,0.9633936444457940,9.552326024560430,9.876248643521970,4.06608526218821
9070,0.9687299052509110,9.617237313983050,9.196949497921950,3.810848279824590
9080,0.9688068626606710,9.636861784062460,11.652436779345100,4.019802471374100
9090,0.968129994597837,9.79663310269021,4.2398819742102100,4.262356304696580
9100,0.9668564657280480,9.947515254665990,11.291033982374600,4.460530394347060
9110,0.9676612869832600,10.047166903997000,7.125068297407690,4.352458229852970
9120,0.956151085540987,10.228833037070500,5.286538796978940,4.212540392902260
9130,0.9460618132807420,10.28214502010970,3.0760183401411500,4.101923833114630
9140,0.9322511334345060,10.302607798792500,8.949679259303400,4.001939287320130
9150,0.9146061149590820,10.280899350676500,7.453442787422730,3.9586186250589900
9160,0.9259329447338830,10.148875268753600,8.571759953576140,3.9140329515693100
9170,0.9070600014661040,9.982203443699080,4.270634130793580,4.033367787720040
9180,0.873557949172078,9.722931825404100,1.2899251496057600,4.093579627678490
9190,0.843156006598603,9.221918855584690,1.110807669616280,3.9002483465335000
9200,0.8457303793924070,8.808476017550860,1.2172114513438800,3.928111389465360
9210,0.8597278308151280,8.422955480153700,0.6738324470068400,3.8594359536817800
9220,0.8877346537018300,8.1583425403839,0.9941357255486400,3.7508338629604400
9230,0.8750042280928500,7.9786037074766800,0.5338612520193820,3.8696578348302600
9240,0.8686605622373890,7.782367055769610,0.3909647834633810,3.92387230530147
9250,0.8435472876745620,7.567438929797640,0.37194346684789600,4.184404144967650
9260,0.805115444490454,7.226245469271740,0.39913176505953800,4.194278741230550
9270,0.732926837203362,6.374943359967220,0.3800744982224520,4.32775650808913
9280,0.6538612377069270,5.470364535643280,0.22811772350059000,4.526627656591180
9290,0.602447404612456,4.850033987513700,0.228911803381384,5.216049778255390
9300,0.6094281868722810,4.399961900440120,0.3261516687988890,5.575066630266640
9310,0.6628447293427090,4.108348459026630,0.25513176615598300,6.618763646614470
9320,0.7423775302238730,3.9129915582362900,0.24551122123238500,7.28141517019455
9330,0.7786874597621100,3.7803395346013800,0.2678949183275040,7.752178365480840
9340,0.7574673374528100,3.7303628556347300,0.27101516284754600,8.01291506135747
9350,0.8249738124776900,3.740237484481520,0.26091156182397100,8.05691691896293
9360,0.8783551373907620,3.7873827560818800,0.29575821047961800,7.289594266310860
9370,0.9005127861402560,3.840670841612110,0.2831782648484980,7.053486895626320
9380,0.9083392930019150,3.938527529299610,0.3072903985962860,6.791477185475570
9390,0.9412337104198850,4.02378202278724,0.31959864023202900,6.668637228948640
9400,0.9563388364544470,4.127030666500170,0.7589333386702590,6.609525804171850
9410,0.954987853074707,4.189277917766300,1.3784240142823600,6.484791743324840
9420,0.9550456323067260,4.238067263562090,1.3105272179104500,6.439504855522870
9430,0.9548047543377030,4.341013100031940,1.1506300668692100,6.322558222577180
9440,0.9461594228995970,4.483216317176150,0.8353602474651660,6.213212509093200
9450,0.9482715745772190,4.576856473673340,2.209267675922200,6.094334924029510
9460,0.9546202138815430,4.690393062870230,1.7527258667457500,5.891886494507580
9470,0.9582348010976520,4.7973946229976,1.788948329917540,5.7387742036059600
9480,0.958136866977567,4.934625841632180,2.7102067639322400,5.562350815887800
9490,0.9567887935382500,5.045214946592630,1.8677583603264900,5.487894957782330
9500,0.960744781592514,5.15482879838585,1.867202322182630,5.339396674952720
9510,0.960680866958115,5.258214449488950,3.4008669692785900,5.298580216438210
9520,0.9662312411126680,5.3669986025514800,4.447378712933650,5.323397262131240
9530,0.9667231478020930,5.488434702474280,4.191563172212190,5.21860766962779
9540,0.9665645868114100,5.551349727021390,2.9536717268539800,5.2688117933424900
9550,0.970095650784344,5.638051401984780,3.3977342318762700,5.291136433845980
9560,0.9716369541348480,5.7492534218211500,5.50861261162337,5.441121065274440
9570,0.9669857429923910,5.852715850020130,1.4484033180627500,5.1441912229206100
9580,0.96577736346666,5.976134693594670,3.813172601868560,5.211210761054010
9590,0.9658099919538670,6.100419000643960,4.49398344720289,4.990969901721710
9600,0.9637903826379470,6.19953118980871,4.20214401691242,4.946711375086610
9610,0.9675532466871920,6.295975101478850,3.70812056970826,5.149354313730630
9620,0.9713491649611530,6.383099839125420,6.483243498213310,5.1862433681936100
9630,0.9650599626284830,6.474509438019240,3.023737736609560,4.941928195102890
9640,0.9595323376970830,6.607079545729660,3.906278860129050,4.823763711832070
9650,0.9641007241435090,6.739684723610520,4.582351934247020,4.697520669732990
9660,0.965295631914736,6.856257756446030,6.670042101694030,4.714227236698220
9670,0.9635158130002560,6.982763460591250,2.976144663699840,4.544736765954970
9680,0.9661646238148520,7.060847874364430,7.5448337624067800,4.605678120941750
9690,0.9627068436706420,7.165736284983550,6.68055573281284,4.681522332917090
9700,0.966300549502184,7.249331882574150,6.546346228617950,4.516878187784680
9710,0.9620075112610550,7.434608519141700,6.888298337552180,4.5527491207805900
9720,0.9638460199743910,7.621120913314270,8.664823121520040,4.514890436038660
9730,0.9696841284842680,7.757630874590700,8.062635777605300,4.578660547339190
9740,0.9685106437090680,7.872719986845230,5.642681643097030,4.5078648640264
9750,0.9709378386213830,7.9722519534976900,8.991477591703350,4.668086030354570
9760,0.9760129009577670,8.045563553670120,8.687321951891240,4.883481230986820
9770,0.9786274721797700,8.146410136447610,8.051105889255460,4.9433412396147300
9780,0.9740471925961230,8.204193639312850,5.322399534243400,4.898144941856010
9790,0.9716717690670090,8.323994278522550,5.790241154952950,4.626033598965090
9800,0.9625515970062530,8.477630153846440,5.64908336620977,4.5263808609211900
9810,0.9549359080323720,8.589677576066470,3.718194590349770,4.398071358248640
9820,0.9540126979279750,8.48020995980675,3.694936031952830,4.365447628843530
9830,0.942759420374472,8.50229971089223,7.213140492234820,4.286465150793460
9840,0.9295497347699960,8.399224824521290,5.227315850963920,4.276987761442680
9850,0.9412389161556310,8.350141052787730,5.2609482148208400,4.191657334238410
9860,0.9448815157675010,8.258793689532280,6.0815656247543500,4.20809561232795
9870,0.9419158232391280,8.144781441305910,3.404186024700170,4.294773305933050
9880,0.9448150295339060,8.136756841519710,5.058951790550960,4.3245724458819500
9890,0.9531328739098110,8.030598228323860,3.530366532850750,4.272146067326040
9900,0.9586892062192590,8.05951953203007,2.346799964313370,4.12284805513468
9910,0.9730568084369960,8.018943801336390,4.062176848621920,4.1525330021448100
9920,0.9568963846152280,7.9727021940887500,2.2522116901553000,3.73202504850823
9930,0.8938790145971760,7.686955976577080,0.9096807300761710,3.4289761428632600
9940,0.8074345664889850,7.1378021824223500,1.4003682094794300,3.3406995047042100
9950,0.7696763487429560,6.493776796479720,0.5241735377159940,3.3724354211552100
9960,0.7746730649189030,5.95494721438878,0.4150226769210380,3.7586861810993200
9970,0.753845682313461,5.404687862594620,0.3866877282234700,4.805170318800800
9980,0.7983097474050170,4.776137059920420,0.31434353449981700,5.824320343080000
9990,0.8087423374817530,4.255080414122800,0.24599325566740300,7.097944543938380
